Electromagnetic Channel Model and Sensing Performance for ISAC: The Case of a Single Cylindrical Scatterer

We propose an electromagnetic wireless channel model for accurate target localization in radar-like sensing scenarios. The model employs a self-consistent method grounded in wave scattering theory and imposing boundary conditions, providing the (impedance) channel transfer matrix for a propagation channel with a single target modeled as a cylindrical scatterer. The model is: 1) physics-based, as it includes electromagnetic interactions between objects; 2) unified, as it is valid in both near- and far-field regions. Within the canonical two-dimensional and 2.5-dimensional configurations with line-source and dipole-source excitations, respectively, the model supports dielectric cylinders with frequency-dependent permittivity. Localization accuracy is assessed via the Cramer-Rao lower bound for a dielectric cylinder with variable position, radius, and dielectric constant. Provisions for future extensions to extended targets are discussed in the context of 3GPP channel modeling.

==> Figures/EMReLine1AbsSimd30axisY.dat <==
   2.0000000e-02   3.1885544e+01
   2.1029760e-02   3.1861201e+01
   2.1380850e-02   3.1853222e+01
   2.2236921e-02   3.1834424e+01
   2.2897174e-02   3.1820499e+01
   2.3479035e-02   3.1808609e+01
   2.4428692e-02   3.1789919e+01
   2.4721254e-02   3.1784325e+01
   2.5764430e-02   3.1764975e+01
   2.5945493e-02   3.1761705e+01
   2.5996575e-02   3.1760786e+01
   2.7172972e-02   3.1740172e+01
   2.7552296e-02   3.1733730e+01
   2.8429163e-02   3.1719193e+01
   2.9103137e-02   3.1708338e+01
   2.9671904e-02   3.1699378e+01
   3.0696927e-02   3.1683664e+01
   3.0912034e-02   3.1680436e+01
   3.1672229e-02   3.1669200e+01
   3.2150254e-02   3.1662268e+01
   3.2284380e-02   3.1660342e+01
   3.3378267e-02   3.1644918e+01
   3.3862679e-02   3.1638246e+01
   3.4603317e-02   3.1628217e+01
   3.5453993e-02   3.1616947e+01
   3.5826018e-02   3.1612101e+01
   3.7028743e-02   3.1596741e+01
   3.7047892e-02   3.1596500e+01
   3.7053900e-02   3.1596425e+01
   3.8282543e-02   3.1581208e+01
   3.8681548e-02   3.1576365e+01
   3.9546784e-02   3.1566011e+01
   4.0357082e-02   3.1556499e+01
   4.0818233e-02   3.1551163e+01
   4.2011493e-02   3.1537591e+01
   4.2040002e-02   3.1537272e+01
   4.2128128e-02   3.1536278e+01
   4.3240263e-02   3.1523959e+01
   4.3568622e-02   3.1520374e+01
   4.4408418e-02   3.1511305e+01
   4.5079573e-02   3.1504160e+01
   4.5508901e-02   3.1499637e+01
   4.6371405e-02   3.1490648e+01
   4.6778101e-02   3.1486461e+01
   4.7944679e-02   3.1474598e+01
   4.7961698e-02   3.1474426e+01
   4.7968131e-02   3.1474361e+01
   4.9140603e-02   3.1462663e+01
   4.9460034e-02   3.1459516e+01
   5.0381782e-02   3.1450507e+01
   5.1042107e-02   3.1444130e+01
   5.1711960e-02   3.1437719e+01
   5.2719170e-02   3.1428184e+01
   5.3129138e-02   3.1424344e+01
   5.3873446e-02   3.1417413e+01
   5.4301696e-02   3.1413453e+01
   5.4548089e-02   3.1411183e+01
   5.5518593e-02   3.1402311e+01
   5.6079912e-02   3.1397225e+01
   5.6755239e-02   3.1391147e+01
   5.7591443e-02   3.1383681e+01
   5.8074775e-02   3.1379399e+01
   5.9302682e-02   3.1368605e+01
   5.9557145e-02   3.1366390e+01
   5.9821688e-02   3.1364088e+01
   6.0700328e-02   3.1356489e+01
   6.1161103e-02   3.1352531e+01
   6.1999834e-02   3.1345371e+01
   6.2379479e-02   3.1342152e+01
   6.3625515e-02   3.1331661e+01
   6.3706720e-02   3.1330983e+01
   6.3778475e-02   3.1330383e+01
   6.4897541e-02   3.1321083e+01
   6.5090058e-02   3.1319497e+01
   6.6128044e-02   3.1310976e+01
   6.6303529e-02   3.1309548e+01
   6.7379125e-02   3.1300825e+01
   6.7565686e-02   3.1299326e+01
   6.8684119e-02   3.1290371e+01
   6.8834851e-02   3.1289175e+01
   7.0056318e-02   3.1279523e+01
   7.0153744e-02   3.1278761e+01
   7.1503019e-02   3.1268245e+01
   7.1504026e-02   3.1268237e+01
   7.1514941e-02   3.1268152e+01
   7.2914063e-02   3.1257390e+01
   7.3031872e-02   3.1256494e+01
   7.4273441e-02   3.1247071e+01
   7.4391756e-02   3.1246182e+01
   7.5634803e-02   3.1236863e+01
   7.5735518e-02   3.1236115e+01
   7.6951280e-02   3.1227102e+01
   7.7105360e-02   3.1225970e+01
   7.8257613e-02   3.1217517e+01
   7.8479438e-02   3.1215903e+01
   7.9571234e-02   3.1207971e+01
   7.9845989e-02   3.1205990e+01
   8.0894041e-02   3.1198443e+01
   8.1202793e-02   3.1196235e+01
   8.2227220e-02   3.1188917e+01
   8.2563203e-02   3.1186532e+01
   8.3572449e-02   3.1179375e+01
   8.3941028e-02   3.1176775e+01
   8.4927033e-02   3.1169829e+01
   8.5326403e-02   3.1167030e+01
   8.6279117e-02   3.1160358e+01
   8.6715178e-02   3.1157319e+01
   8.7616954e-02   3.1151039e+01
   8.8100186e-02   3.1147689e+01
   8.8948335e-02   3.1141816e+01
   8.9494827e-02   3.1138046e+01
   9.0278459e-02   3.1132651e+01
   9.0873590e-02   3.1128568e+01
   9.1605928e-02   3.1123555e+01
   9.2237098e-02   3.1119250e+01
   9.2930505e-02   3.1114534e+01
   9.3591626e-02   3.1110054e+01
   9.4254347e-02   3.1105578e+01
   9.4944081e-02   3.1100936e+01
   9.5579656e-02   3.1096676e+01
   9.6303473e-02   3.1091842e+01
   9.6908508e-02   3.1087821e+01
   9.7672126e-02   3.1082765e+01
   9.8240405e-02   3.1079022e+01
   9.9046221e-02   3.1073735e+01
   9.9572985e-02   3.1070300e+01
   1.0042320e-01   3.1064776e+01
   1.0090542e-01   3.1061663e+01
   1.0180118e-01   3.1055900e+01
   1.0223749e-01   3.1053113e+01
   1.0317646e-01   3.1047134e+01
   1.0356897e-01   3.1044652e+01
   1.0454678e-01   3.1038486e+01
   1.0489982e-01   3.1036277e+01
   1.0591272e-01   3.1029950e+01
   1.0623007e-01   3.1027982e+01
   1.0727670e-01   3.1021501e+01
   1.0755977e-01   3.1019760e+01
   1.0864191e-01   3.1013111e+01
   1.0888923e-01   3.1011602e+01
   1.1001005e-01   3.1004761e+01
   1.1021882e-01   3.1003495e+01
   1.1138051e-01   3.0996443e+01
   1.1154879e-01   3.0995428e+01
   1.1275216e-01   3.0988153e+01
   1.1287928e-01   3.0987390e+01
   1.1412412e-01   3.0979888e+01
   1.1421012e-01   3.0979373e+01
   1.1549552e-01   3.0971644e+01
   1.1554086e-01   3.0971373e+01
   1.1686594e-01   3.0963417e+01
   1.1687136e-01   3.0963385e+01
   1.1705492e-01   3.0962276e+01
   1.1820187e-01   3.0955403e+01
   1.1823567e-01   3.0955201e+01
   1.1953259e-01   3.0947426e+01
   1.1960500e-01   3.0946994e+01
   1.2086369e-01   3.0939455e+01
   1.2097418e-01   3.0938796e+01
   1.2219523e-01   3.0931494e+01
   1.2234349e-01   3.0930612e+01
   1.2352708e-01   3.0923550e+01
   1.2371304e-01   3.0922447e+01
   1.2485901e-01   3.0915634e+01
   1.2508274e-01   3.0914312e+01
   1.2619092e-01   3.0907757e+01
   1.2645252e-01   3.0906219e+01
   1.2752278e-01   3.0899928e+01
   1.2782235e-01   3.0898179e+01
   1.2885453e-01   3.0892157e+01
   1.2919214e-01   3.0890202e+01
   1.3018618e-01   3.0884456e+01
   1.3056183e-01   3.0882300e+01
   1.3151778e-01   3.0876829e+01
   1.3193145e-01   3.0874479e+01
   1.3284942e-01   3.0869282e+01
   1.3330103e-01   3.0866745e+01
   1.3418111e-01   3.0861818e+01
   1.3467062e-01   3.0859097e+01
   1.3551282e-01   3.0854434e+01
   1.3604021e-01   3.0851535e+01
   1.3684456e-01   3.0847129e+01
   1.3740981e-01   3.0844052e+01
   1.3817630e-01   3.0839894e+01
   1.3877940e-01   3.0836640e+01
   1.3950804e-01   3.0832721e+01
   1.4014899e-01   3.0829288e+01
   1.4083977e-01   3.0825598e+01
   1.4151857e-01   3.0821981e+01
   1.4217151e-01   3.0818510e+01
   1.4288816e-01   3.0814706e+01
   1.4350324e-01   3.0811446e+01
   1.4425774e-01   3.0807447e+01
   1.4483498e-01   3.0804390e+01
   1.4562732e-01   3.0800190e+01
   1.4616671e-01   3.0797332e+01
   1.4699690e-01   3.0792923e+01
   1.4749845e-01   3.0790259e+01
   1.4836649e-01   3.0785635e+01
   1.4883018e-01   3.0783165e+01
   1.4973607e-01   3.0778321e+01
   1.5016192e-01   3.0776044e+01
   1.5110566e-01   3.0770977e+01
   1.5149366e-01   3.0768896e+01
   1.5247525e-01   3.0763606e+01
   1.5282540e-01   3.0761721e+01
   1.5384484e-01   3.0756212e+01
   1.5415714e-01   3.0754527e+01
   1.5521443e-01   3.0748803e+01
   1.5548887e-01   3.0747322e+01
   1.5658402e-01   3.0741393e+01
   1.5682061e-01   3.0740118e+01
   1.5795361e-01   3.0733995e+01
   1.5815235e-01   3.0732927e+01
   1.5932320e-01   3.0726625e+01
   1.5948408e-01   3.0725765e+01
   1.6069279e-01   3.0719299e+01
   1.6081582e-01   3.0718646e+01
   1.6206238e-01   3.0712031e+01
   1.6214756e-01   3.0711583e+01
   1.6343197e-01   3.0704835e+01
   1.6347929e-01   3.0704590e+01
   1.6480156e-01   3.0697723e+01
   1.6481103e-01   3.0697674e+01
   1.6514419e-01   3.0695951e+01
   1.6614277e-01   3.0690843e+01
   1.6617115e-01   3.0690700e+01
   1.6747450e-01   3.0684101e+01
   1.6754074e-01   3.0683769e+01
   1.6880624e-01   3.0677446e+01
   1.6891033e-01   3.0676932e+01
   1.7013798e-01   3.0670875e+01
   1.7027991e-01   3.0670182e+01
   1.7146971e-01   3.0664380e+01
   1.7164950e-01   3.0663512e+01
   1.7280145e-01   3.0657951e+01
   1.7301909e-01   3.0656910e+01
   1.7413319e-01   3.0651576e+01
   1.7438868e-01   3.0650362e+01
   1.7546492e-01   3.0645240e+01
   1.7575827e-01   3.0643853e+01
   1.7679666e-01   3.0638930e+01
   1.7712785e-01   3.0637367e+01
   1.7812840e-01   3.0632631e+01
   1.7849744e-01   3.0630889e+01
   1.7946013e-01   3.0626330e+01
   1.7986703e-01   3.0624406e+01
   1.8079187e-01   3.0620016e+01
   1.8123662e-01   3.0617906e+01
   1.8212361e-01   3.0613681e+01
   1.8260621e-01   3.0611381e+01
   1.8345534e-01   3.0607319e+01
   1.8397580e-01   3.0604826e+01
   1.8478708e-01   3.0600927e+01
   1.8534539e-01   3.0598240e+01
   1.8611882e-01   3.0594506e+01
   1.8671498e-01   3.0591624e+01
   1.8745056e-01   3.0588059e+01
   1.8808456e-01   3.0584984e+01
   1.8878229e-01   3.0581594e+01
   1.8945415e-01   3.0578327e+01
   1.9011403e-01   3.0575117e+01
   1.9082374e-01   3.0571663e+01
   1.9144577e-01   3.0568638e+01
   1.9219333e-01   3.0565003e+01
   1.9277750e-01   3.0562168e+01
   1.9356292e-01   3.0558358e+01
   1.9410924e-01   3.0555716e+01
   1.9493251e-01   3.0551738e+01
   1.9544098e-01   3.0549291e+01
   1.9630210e-01   3.0545153e+01
   1.9677271e-01   3.0542902e+01
   1.9767168e-01   3.0538610e+01
   1.9810445e-01   3.0536555e+01
   1.9904127e-01   3.0532114e+01
   1.9943619e-01   3.0530253e+01
   2.0041086e-01   3.0525667e+01
   2.0076792e-01   3.0523999e+01
   2.0178045e-01   3.0519271e+01
   2.0209966e-01   3.0517790e+01
   2.0315004e-01   3.0512921e+01
   2.0343140e-01   3.0511626e+01
   2.0451963e-01   3.0506614e+01
   2.0476313e-01   3.0505501e+01
   2.0588922e-01   3.0500344e+01
   2.0609487e-01   3.0499409e+01
   2.0725881e-01   3.0494104e+01
   2.0742661e-01   3.0493344e+01
   2.0862839e-01   3.0487887e+01
   2.0875834e-01   3.0487301e+01
   2.0999798e-01   3.0481686e+01
   2.1009008e-01   3.0481271e+01
   2.1136757e-01   3.0475495e+01
   2.1142182e-01   3.0475252e+01
   2.1273716e-01   3.0469311e+01
   2.1275355e-01   3.0469238e+01
   2.1333037e-01   3.0466632e+01
   2.1408529e-01   3.0463228e+01
   2.1410675e-01   3.0463131e+01
   2.1541703e-01   3.0457221e+01
   2.1547634e-01   3.0456955e+01
   2.1674877e-01   3.0451219e+01
   2.1684593e-01   3.0450784e+01
   2.1808050e-01   3.0445226e+01
   2.1821552e-01   3.0444622e+01
   2.1941224e-01   3.0439247e+01
   2.1958510e-01   3.0438475e+01
   2.2074398e-01   3.0433286e+01
   2.2095469e-01   3.0432348e+01
   2.2207571e-01   3.0427351e+01
   2.2232428e-01   3.0426249e+01
   2.2340745e-01   3.0421446e+01
   2.2369387e-01   3.0420184e+01
   2.2473919e-01   3.0415579e+01
   2.2506346e-01   3.0414159e+01
   2.2607092e-01   3.0409753e+01
   2.2643305e-01   3.0408179e+01
   2.2740266e-01   3.0403971e+01
   2.2780264e-01   3.0402246e+01
   2.2873440e-01   3.0398235e+01
   2.2917222e-01   3.0396362e+01
   2.3006613e-01   3.0392544e+01
   2.3054181e-01   3.0390525e+01
   2.3139787e-01   3.0386897e+01
   2.3191140e-01   3.0384732e+01
   2.3272961e-01   3.0381289e+01
   2.3328099e-01   3.0378978e+01
   2.3406134e-01   3.0375714e+01
   2.3465058e-01   3.0373257e+01
   2.3539308e-01   3.0370165e+01
   2.3602017e-01   3.0367560e+01
   2.3672482e-01   3.0364636e+01
   2.3738976e-01   3.0361880e+01
   2.3805655e-01   3.0359118e+01
   2.3875935e-01   3.0356208e+01
   2.3938829e-01   3.0353605e+01
   2.4012893e-01   3.0350538e+01
   2.4072003e-01   3.0348090e+01
   2.4149852e-01   3.0344862e+01
   2.4205176e-01   3.0342568e+01
   2.4286811e-01   3.0339176e+01
   2.4338350e-01   3.0337036e+01
   2.4423770e-01   3.0333478e+01
   2.4471524e-01   3.0331491e+01
   2.4560729e-01   3.0327768e+01
   2.4604697e-01   3.0325935e+01
   2.4697688e-01   3.0322046e+01
   2.4737871e-01   3.0320368e+01
   2.4834647e-01   3.0316315e+01
   2.4871045e-01   3.0314795e+01
   2.4971605e-01   3.0310582e+01
   2.5004216e-01   3.0309220e+01
   2.5108564e-01   3.0304851e+01
   2.5137374e-01   3.0303650e+01
   2.5245467e-01   3.0299133e+01
   2.5270359e-01   3.0298098e+01
   2.5381840e-01   3.0293452e+01
   2.5402613e-01   3.0292592e+01
   2.5516494e-01   3.0287865e+01
   2.5532816e-01   3.0287192e+01
   2.5648228e-01   3.0282424e+01
   2.5659880e-01   3.0281947e+01
   2.5775608e-01   3.0277191e+01
   2.5783541e-01   3.0276867e+01
   2.5897371e-01   3.0272214e+01
   2.5906072e-01   3.0271861e+01
   2.6014727e-01   3.0267442e+01
   2.6030056e-01   3.0266823e+01
   2.6143249e-01   3.0262244e+01
   2.6155608e-01   3.0261748e+01
   2.6274022e-01   3.0256982e+01
   2.6281517e-01   3.0256682e+01
   2.6409851e-01   3.0251542e+01
   2.6410001e-01   3.0251536e+01
   2.6414916e-01   3.0251337e+01
   2.6536956e-01   3.0246468e+01
   2.6540617e-01   3.0246322e+01
   2.6665258e-01   3.0241360e+01
   2.6666738e-01   3.0241301e+01
   2.6690273e-01   3.0240359e+01
   2.6793680e-01   3.0236255e+01
   2.6800547e-01   3.0235983e+01
   2.6925396e-01   3.0231021e+01
   2.6944907e-01   3.0230248e+01
   2.7066106e-01   3.0225429e+01
   2.7091340e-01   3.0224429e+01
   2.7211556e-01   3.0219642e+01
   2.7232115e-01   3.0218827e+01
   2.7353151e-01   3.0214001e+01
   2.7365928e-01   3.0213494e+01
   2.7488171e-01   3.0208613e+01
   2.7494057e-01   3.0208378e+01
   2.7613609e-01   3.0203599e+01
   2.7616565e-01   3.0203481e+01
   2.7729518e-01   3.0198961e+01
   2.7748064e-01   3.0198220e+01
   2.7864558e-01   3.0193555e+01
   2.7908225e-01   3.0191811e+01
   2.8009142e-01   3.0187772e+01
   2.8045286e-01   3.0186330e+01
   2.8142097e-01   3.0182463e+01
   2.8179204e-01   3.0180987e+01
   2.8261036e-01   3.0177727e+01
   2.8280700e-01   3.0176947e+01
   2.8345662e-01   3.0174368e+01
   2.8414266e-01   3.0171650e+01
   2.8450083e-01   3.0170236e+01
   2.8539436e-01   3.0166712e+01
   2.8545405e-01   3.0166477e+01
   2.8635280e-01   3.0162948e+01
   2.8704945e-01   3.0160223e+01
   2.8771611e-01   3.0157622e+01
   2.8846118e-01   3.0154727e+01
   2.8892952e-01   3.0152915e+01
   2.8986630e-01   3.0149299e+01
   2.8993352e-01   3.0149041e+01
   2.9087292e-01   3.0145433e+01
   2.9139289e-01   3.0143444e+01
   2.9248774e-01   3.0139271e+01
   2.9279334e-01   3.0138111e+01
   2.9307684e-01   3.0137035e+01
   2.9391156e-01   3.0133874e+01
   2.9431358e-01   3.0132356e+01
   2.9529062e-01   3.0128672e+01
   2.9549866e-01   3.0127891e+01
   2.9626799e-01   3.0124999e+01
   2.9666109e-01   3.0123524e+01
   2.9677139e-01   3.0123111e+01
   2.9772121e-01   3.0119550e+01
   2.9824373e-01   3.0117595e+01
   2.9888266e-01   3.0115204e+01
   2.9986160e-01   3.0111543e+01
   3.0009849e-01   3.0110659e+01
   3.0064059e-01   3.0108630e+01
   3.0129945e-01   3.0106167e+01
   3.0155877e-01   3.0105198e+01
   3.0253809e-01   3.0101534e+01
   3.0322508e-01   3.0098963e+01
   3.0381778e-01   3.0096744e+01
   3.0489871e-01   3.0092693e+01
   3.0509993e-01   3.0091942e+01
   3.0577518e-01   3.0089408e+01
   3.0639616e-01   3.0087079e+01
   3.0657251e-01   3.0086419e+01
   3.0776757e-01   3.0081933e+01
   3.0824218e-01   3.0080156e+01
   3.0911874e-01   3.0076867e+01
   3.0938689e-01   3.0075864e+01
   3.1006297e-01   3.0073331e+01
   3.1084982e-01   3.0070387e+01
   3.1121662e-01   3.0069018e+01
   3.1234453e-01   3.0064809e+01
   3.1241862e-01   3.0064535e+01
   3.1244435e-01   3.0064439e+01
   3.1364246e-01   3.0059983e+01
   3.1410772e-01   3.0058260e+01
   3.1488098e-01   3.0055401e+01
   3.1578198e-01   3.0052080e+01
   3.1612335e-01   3.0050828e+01
   3.1716161e-01   3.0047024e+01
   3.1735688e-01   3.0046312e+01
   3.1741685e-01   3.0046094e+01
   3.1858024e-01   3.0041859e+01
   3.1899442e-01   3.0040360e+01
   3.1980009e-01   3.0037449e+01
   3.2058246e-01   3.0034634e+01
   3.2102565e-01   3.0033046e+01
   3.2218793e-01   3.0028891e+01
   3.2226118e-01   3.0028632e+01
   3.2252094e-01   3.0027701e+01
   3.2350358e-01   3.0024213e+01
   3.2377946e-01   3.0023237e+01
   3.2474847e-01   3.0019808e+01
   3.2536415e-01   3.0017636e+01
   3.2598807e-01   3.0015438e+01
   3.2694727e-01   3.0012063e+01
   3.2722076e-01   3.0011105e+01
   3.2817355e-01   3.0007757e+01
   3.2844950e-01   3.0006790e+01
   3.2852787e-01   3.0006515e+01
   3.2967748e-01   3.0002480e+01
   3.3010350e-01   3.0000987e+01
   3.3090575e-01   2.9998170e+01
   3.3167528e-01   2.9995468e+01
   3.3213397e-01   2.9993859e+01
   3.3324529e-01   2.9989951e+01
   3.3336197e-01   2.9989542e+01
   3.3377971e-01   2.9988068e+01
   3.3459027e-01   2.9985215e+01
   3.3481720e-01   2.9984417e+01
   3.3581900e-01   2.9980883e+01
   3.3639210e-01   2.9978862e+01
   3.3704832e-01   2.9976545e+01
   3.3796842e-01   2.9973295e+01
   3.3827793e-01   2.9972204e+01
   3.3938002e-01   2.9968311e+01
   3.3950725e-01   2.9967863e+01
   3.3954289e-01   2.9967737e+01
   3.4073627e-01   2.9963524e+01
   3.4111528e-01   2.9962190e+01
   3.4196461e-01   2.9959198e+01
   3.4268867e-01   2.9956653e+01
   3.4319280e-01   2.9954885e+01
   3.4426574e-01   2.9951126e+01
   3.4442105e-01   2.9950586e+01
   3.4496195e-01   2.9948696e+01
   3.4564770e-01   2.9946308e+01
   3.4584433e-01   2.9945626e+01
   3.4687259e-01   2.9942059e+01
   3.4742116e-01   2.9940164e+01
   3.4809484e-01   2.9937843e+01
   3.4899802e-01   2.9934740e+01
   3.4931843e-01   2.9933646e+01
   3.5041775e-01   2.9929892e+01
   3.5054367e-01   2.9929465e+01
   3.5058087e-01   2.9929339e+01
   3.5177224e-01   2.9925293e+01
   3.5217249e-01   2.9923941e+01
   3.5300760e-01   2.9921121e+01
   3.5377624e-01   2.9918534e+01
   3.5425085e-01   2.9916942e+01
   3.5538705e-01   2.9913132e+01
   3.5549544e-01   2.9912771e+01
   3.5586137e-01   2.9911542e+01
   3.5673534e-01   2.9908623e+01
   3.5699949e-01   2.9907742e+01
   3.5796828e-01   2.9904507e+01
   3.5859382e-01   2.9902420e+01
   3.5919449e-01   2.9900416e+01
   3.6015480e-01   2.9897210e+01
   3.6041863e-01   2.9896331e+01
   3.6150672e-01   2.9892694e+01
   3.6164407e-01   2.9892236e+01
   3.6167491e-01   2.9892133e+01
   3.6286905e-01   2.9888134e+01
   3.6318580e-01   2.9887075e+01
   3.6408859e-01   2.9884045e+01
   3.6475063e-01   2.9881823e+01
   3.6530527e-01   2.9879960e+01
   3.6634301e-01   2.9876467e+01
   3.6651154e-01   2.9875902e+01
   3.6702543e-01   2.9874169e+01
   3.6769748e-01   2.9871904e+01
   3.6791766e-01   2.9871163e+01
   3.6884815e-01   2.9868025e+01
   3.6934478e-01   2.9866351e+01
   3.6987975e-01   2.9864548e+01
   3.7036034e-01   2.9862928e+01
   3.7121070e-01   2.9860064e+01
   3.7144054e-01   2.9859292e+01
   3.7176025e-01   2.9858210e+01
   3.7267487e-01   2.9855140e+01
   3.7307366e-01   2.9853804e+01
   3.7371578e-01   2.9851651e+01
   3.7411088e-01   2.9850329e+01
   3.7454247e-01   2.9848887e+01
   3.7516772e-01   2.9846800e+01
   3.7564118e-01   2.9845224e+01
   3.7601239e-01   2.9843989e+01
   3.7682968e-01   2.9841279e+01
   3.7791486e-01   2.9837694e+01
   3.7807415e-01   2.9837171e+01
   3.7840668e-01   2.9836072e+01
   3.7931684e-01   2.9833087e+01
   3.7973296e-01   2.9831726e+01
   3.8054920e-01   2.9829061e+01
   3.8150272e-01   2.9825960e+01
   3.8176884e-01   2.9825098e+01
   3.8235923e-01   2.9823185e+01
   3.8297838e-01   2.9821183e+01
   3.8326119e-01   2.9820271e+01
   3.8418257e-01   2.9817302e+01
   3.8503093e-01   2.9814575e+01
   3.8538185e-01   2.9813450e+01
   3.8610153e-01   2.9811142e+01
   3.8658910e-01   2.9809579e+01
   3.8682885e-01   2.9808811e+01
   3.8779730e-01   2.9805711e+01
   3.8860661e-01   2.9803121e+01
   3.8900367e-01   2.9801852e+01
   3.8989515e-01   2.9798998e+01
   3.9020628e-01   2.9798002e+01
   3.9033920e-01   2.9797576e+01
   3.9140639e-01   2.9794155e+01
   3.9209146e-01   2.9791958e+01
   3.9260435e-01   2.9790312e+01
   3.9359610e-01   2.9787122e+01
   3.9378537e-01   2.9786514e+01
   3.9388440e-01   2.9786195e+01
   3.9495273e-01   2.9782752e+01
   3.9565206e-01   2.9780496e+01
   3.9608318e-01   2.9779105e+01
   3.9687501e-01   2.9776545e+01
   3.9711044e-01   2.9775784e+01
   3.9720533e-01   2.9775478e+01
   3.9809943e-01   2.9772585e+01
   3.9822831e-01   2.9772169e+01
   3.9866975e-01   2.9770740e+01
   3.9913562e-01   2.9769232e+01
   3.9932547e-01   2.9768618e+01
   4.0021469e-01   2.9765740e+01
   4.0143901e-01   2.9761784e+01
   4.0146298e-01   2.9761707e+01
   4.0148436e-01   2.9761637e+01
   4.0269854e-01   2.9757718e+01
   4.0370134e-01   2.9754490e+01
   4.0391698e-01   2.9753799e+01
   4.0417536e-01   2.9752965e+01
   4.0512667e-01   2.9749918e+01
   4.0587838e-01   2.9747517e+01
   4.0633660e-01   2.9746057e+01
   4.0692472e-01   2.9744185e+01
   4.0753611e-01   2.9742245e+01
   4.0799066e-01   2.9740806e+01
   4.0871747e-01   2.9738510e+01
   4.0965795e-01   2.9735550e+01
   4.0987694e-01   2.9734864e+01
   4.1004621e-01   2.9734332e+01
   4.1102528e-01   2.9731270e+01
   4.1212196e-01   2.9727854e+01
   4.1218500e-01   2.9727659e+01
   4.1224973e-01   2.9727457e+01
   4.1335324e-01   2.9724034e+01
   4.1433095e-01   2.9721011e+01
   4.1458800e-01   2.9720220e+01
   4.1478766e-01   2.9719603e+01
   4.1567526e-01   2.9716868e+01
   4.1610920e-01   2.9715533e+01
   4.1641782e-01   2.9714584e+01
   4.1734172e-01   2.9711743e+01
   4.1758724e-01   2.9710992e+01
   4.1830331e-01   2.9708792e+01
   4.1874737e-01   2.9707429e+01
   4.1891584e-01   2.9706911e+01
   4.1985653e-01   2.9704021e+01
   4.2051486e-01   2.9701998e+01
   4.2110884e-01   2.9700171e+01
   4.2184328e-01   2.9697910e+01
   4.2237451e-01   2.9696275e+01
   4.2301864e-01   2.9694288e+01
   4.2358878e-01   2.9692528e+01
   4.2405436e-01   2.9691090e+01
   4.2477441e-01   2.9688864e+01
   4.2560464e-01   2.9686293e+01
   4.2594367e-01   2.9685244e+01
   4.2622639e-01   2.9684366e+01
   4.2711276e-01   2.9681618e+01
   4.2816639e-01   2.9678347e+01
   4.2827308e-01   2.9678017e+01
   4.2836235e-01   2.9677739e+01
   4.2944107e-01   2.9674389e+01
   4.3050735e-01   2.9671079e+01
   4.3060914e-01   2.9670765e+01
   4.3073131e-01   2.9670383e+01
   4.3178820e-01   2.9667108e+01
   4.3268327e-01   2.9664337e+01
   4.3297218e-01   2.9663446e+01
   4.3331690e-01   2.9662379e+01
   4.3416467e-01   2.9659766e+01
   4.3490029e-01   2.9657504e+01
   4.3536489e-01   2.9656078e+01
   4.3592047e-01   2.9654376e+01
   4.3656933e-01   2.9652393e+01
   4.3755387e-01   2.9649394e+01
   4.3793605e-01   2.9648235e+01
   4.3807183e-01   2.9647825e+01
   4.3861010e-01   2.9646191e+01
   4.3941680e-01   2.9643755e+01
   4.3969745e-01   2.9642911e+01
   4.4051562e-01   2.9640451e+01
   4.4138856e-01   2.9637837e+01
   4.4160443e-01   2.9637193e+01
   4.4187626e-01   2.9636380e+01
   4.4254116e-01   2.9634400e+01
   4.4352247e-01   2.9631485e+01
   4.4360895e-01   2.9631230e+01
   4.4369368e-01   2.9630977e+01
   4.4476124e-01   2.9627817e+01
   4.4512472e-01   2.9626744e+01
   4.4589094e-01   2.9624481e+01
   4.4655071e-01   2.9622537e+01
   4.4723048e-01   2.9620534e+01
   4.4839873e-01   2.9617094e+01
   4.4850792e-01   2.9616775e+01
   4.4864335e-01   2.9616373e+01
   4.4969072e-01   2.9613292e+01
   4.5000000e-01   2.9612380e+01


==> Figures/EMReLine1AbsSimd3axisY.dat <==
   2.0000000e-02   3.6089480e+01
   2.0583524e-02   3.6056150e+01
   2.1020047e-02   3.6031675e+01
   2.1803783e-02   3.5988656e+01
   2.2509834e-02   3.5950859e+01
   2.3162338e-02   3.5916712e+01
   2.3998461e-02   3.5873922e+01
   2.4607078e-02   3.5843471e+01
   2.5030320e-02   3.5822617e+01
   2.5691456e-02   3.5790526e+01
   2.6276751e-02   3.5762617e+01
   2.6951481e-02   3.5730982e+01
   2.7655455e-02   3.5698572e+01
   2.8289187e-02   3.5669903e+01
   2.9161819e-02   3.5631140e+01
   2.9677294e-02   3.5608655e+01
   3.0652504e-02   3.5566795e+01
   3.1074977e-02   3.5548982e+01
   3.1988923e-02   3.5510965e+01
   3.2395324e-02   3.5494329e+01
   3.3380061e-02   3.5454559e+01
   3.3732702e-02   3.5440550e+01
   3.4784962e-02   3.5399250e+01
   3.5110388e-02   3.5386687e+01
   3.6074164e-02   3.5349873e+01
   3.6422938e-02   3.5336744e+01
   3.7357153e-02   3.5301955e+01
   3.7717057e-02   3.5288739e+01
   3.8685051e-02   3.5253576e+01
   3.9036613e-02   3.5240986e+01
   4.0062376e-02   3.5204638e+01
   4.0402873e-02   3.5192749e+01
   4.1464939e-02   3.5156040e+01
   4.1774875e-02   3.5145484e+01
   4.2843860e-02   3.5109418e+01
   4.3137137e-02   3.5099665e+01
   4.4217111e-02   3.5064075e+01
   4.4481683e-02   3.5055479e+01
   4.5605443e-02   3.5019287e+01
   4.5818808e-02   3.5012513e+01
   4.6986657e-02   3.4975733e+01
   4.7163163e-02   3.4970254e+01
   4.8342627e-02   3.4933906e+01
   4.8509639e-02   3.4928833e+01
   4.9670515e-02   3.4893801e+01
   4.9831406e-02   3.4889013e+01
   5.0989824e-02   3.4854757e+01
   5.1131253e-02   3.4850631e+01
   5.2337886e-02   3.4815649e+01
   5.2443373e-02   3.4812633e+01
   5.3704310e-02   3.4776784e+01
   5.3780654e-02   3.4774644e+01
   5.5078183e-02   3.4738455e+01
   5.5134757e-02   3.4736900e+01
   5.6452813e-02   3.4700820e+01
   5.6494764e-02   3.4699688e+01
   5.7825718e-02   3.4663910e+01
   5.7854419e-02   3.4663149e+01
   5.9189892e-02   3.4627875e+01
   5.9209429e-02   3.4627366e+01
   6.0541922e-02   3.4592760e+01
   6.0555367e-02   3.4592415e+01
   6.1886398e-02   3.4558408e+01
   6.1889217e-02   3.4558337e+01
   6.2076957e-02   3.4553566e+01
   6.3215061e-02   3.4524990e+01
   6.3232135e-02   3.4524566e+01
   6.4541500e-02   3.4492135e+01
   6.4584527e-02   3.4491083e+01
   6.5874084e-02   3.4459624e+01
   6.5942732e-02   3.4457970e+01
   6.7212705e-02   3.4427449e+01
   6.7303507e-02   3.4425294e+01
   6.8555809e-02   3.4395642e+01
   6.8665701e-02   3.4393072e+01
   6.9901991e-02   3.4364230e+01
   7.0028936e-02   3.4361304e+01
   7.1248224e-02   3.4333275e+01
   7.1391084e-02   3.4330030e+01
   7.2590433e-02   3.4302861e+01
   7.2749157e-02   3.4299307e+01
   7.3927380e-02   3.4273003e+01
   7.4104566e-02   3.4269093e+01
   7.5262660e-02   3.4243611e+01
   7.5460308e-02   3.4239312e+01
   7.6599153e-02   3.4214614e+01
   7.6818026e-02   3.4209920e+01
   7.7938006e-02   3.4185978e+01
   7.8176900e-02   3.4180927e+01
   7.9278524e-02   3.4157712e+01
   7.9536008e-02   3.4152344e+01
   8.0619716e-02   3.4129827e+01
   8.0894530e-02   3.4124176e+01
   8.1960948e-02   3.4102323e+01
   8.2252416e-02   3.4096411e+01
   8.3302103e-02   3.4075192e+01
   8.3609841e-02   3.4069032e+01
   8.4643049e-02   3.4048421e+01
   8.4967174e-02   3.4042017e+01
   8.5983846e-02   3.4021995e+01
   8.6324849e-02   3.4015342e+01
   8.7324700e-02   3.3995897e+01
   8.7682924e-02   3.3988992e+01
   8.8665752e-02   3.3970109e+01
   8.9041240e-02   3.3962957e+01
   9.0006963e-02   3.3944620e+01
   9.0399519e-02   3.3937228e+01
   9.1348396e-02   3.3919417e+01
   9.1757700e-02   3.3911795e+01
   9.2690017e-02   3.3894489e+01
   9.3115674e-02   3.3886649e+01
   9.4031709e-02   3.3869830e+01
   9.4473664e-02   3.3861777e+01
   9.5373466e-02   3.3845434e+01
   9.5831714e-02   3.3837172e+01
   9.6715443e-02   3.3821292e+01
   9.7189943e-02   3.3812827e+01
   9.8057588e-02   3.3797402e+01
   9.8548449e-02   3.3788737e+01
   9.9399778e-02   3.3773763e+01
   9.9907167e-02   3.3764901e+01
   1.0074189e-01   3.3750377e+01
   1.0126597e-01   3.3741320e+01
   1.0208385e-01   3.3727244e+01
   1.0262474e-01   3.3717997e+01
   1.0342566e-01   3.3704364e+01
   1.0398341e-01   3.3694932e+01
   1.0476739e-01   3.3681735e+01
   1.0534193e-01   3.3672126e+01
   1.0610911e-01   3.3659355e+01
   1.0670035e-01   3.3649576e+01
   1.0745090e-01   3.3637221e+01
   1.0805873e-01   3.3627279e+01
   1.0879274e-01   3.3615332e+01
   1.0941715e-01   3.3605230e+01
   1.1013458e-01   3.3593682e+01
   1.1077561e-01   3.3583425e+01
   1.1147641e-01   3.3572268e+01
   1.1213412e-01   3.3561856e+01
   1.1281825e-01   3.3551082e+01
   1.1349267e-01   3.3540518e+01
   1.1416011e-01   3.3530117e+01
   1.1485123e-01   3.3519401e+01
   1.1550197e-01   3.3509364e+01
   1.1620976e-01   3.3498498e+01
   1.1684379e-01   3.3488814e+01
   1.1756827e-01   3.3477798e+01
   1.1818558e-01   3.3468459e+01
   1.1892674e-01   3.3457293e+01
   1.1952736e-01   3.3448290e+01
   1.2028520e-01   3.3436973e+01
   1.2086914e-01   3.3428298e+01
   1.2164364e-01   3.3416831e+01
   1.2221093e-01   3.3408476e+01
   1.2300208e-01   3.3396861e+01
   1.2355272e-01   3.3388819e+01
   1.2436052e-01   3.3377056e+01
   1.2489451e-01   3.3369322e+01
   1.2571896e-01   3.3357414e+01
   1.2623629e-01   3.3349983e+01
   1.2707742e-01   3.3337933e+01
   1.2757808e-01   3.3330801e+01
   1.2843587e-01   3.3318612e+01
   1.2891986e-01   3.3311775e+01
   1.2979434e-01   3.3299452e+01
   1.3026165e-01   3.3292907e+01
   1.3115280e-01   3.3280455e+01
   1.3160343e-01   3.3274198e+01
   1.3251127e-01   3.3261623e+01
   1.3294521e-01   3.3255652e+01
   1.3386975e-01   3.3242958e+01
   1.3428700e-01   3.3237269e+01
   1.3522823e-01   3.3224463e+01
   1.3562878e-01   3.3219051e+01
   1.3658671e-01   3.3206138e+01
   1.3697057e-01   3.3201000e+01
   1.3794519e-01   3.3187983e+01
   1.3831235e-01   3.3183116e+01
   1.3930367e-01   3.3169999e+01
   1.3965413e-01   3.3165396e+01
   1.4066215e-01   3.3152181e+01
   1.4099592e-01   3.3147839e+01
   1.4202063e-01   3.3134527e+01
   1.4233771e-01   3.3130440e+01
   1.4337910e-01   3.3117032e+01
   1.4367950e-01   3.3113194e+01
   1.4473758e-01   3.3099688e+01
   1.4502128e-01   3.3096095e+01
   1.4609605e-01   3.3082490e+01
   1.4636306e-01   3.3079136e+01
   1.4745452e-01   3.3065430e+01
   1.4770485e-01   3.3062311e+01
   1.4881299e-01   3.3048501e+01
   1.4904663e-01   3.3045611e+01
   1.5017145e-01   3.3031695e+01
   1.5038841e-01   3.3029031e+01
   1.5152992e-01   3.3015007e+01
   1.5173019e-01   3.3012565e+01
   1.5288839e-01   3.2998432e+01
   1.5307198e-01   3.2996209e+01
   1.5424686e-01   3.2981966e+01
   1.5441376e-01   3.2979959e+01
   1.5560533e-01   3.2965607e+01
   1.5575554e-01   3.2963813e+01
   1.5696380e-01   3.2949355e+01
   1.5709732e-01   3.2947770e+01
   1.5832227e-01   3.2933210e+01
   1.5843911e-01   3.2931832e+01
   1.5968074e-01   3.2917173e+01
   1.5978089e-01   3.2916001e+01
   1.6103921e-01   3.2901249e+01
   1.6112268e-01   3.2900279e+01
   1.6239769e-01   3.2885439e+01
   1.6246446e-01   3.2884669e+01
   1.6375616e-01   3.2869748e+01
   1.6380625e-01   3.2869175e+01
   1.6511464e-01   3.2854178e+01
   1.6514804e-01   3.2853799e+01
   1.6647311e-01   3.2838732e+01
   1.6648982e-01   3.2838544e+01
   1.6783159e-01   3.2823411e+01
   1.6783161e-01   3.2823411e+01
   1.6783297e-01   3.2823396e+01
   1.6917339e-01   3.2808400e+01
   1.6919006e-01   3.2808215e+01
   1.7051517e-01   3.2793509e+01
   1.7054854e-01   3.2793143e+01
   1.7185696e-01   3.2778737e+01
   1.7190701e-01   3.2778192e+01
   1.7319874e-01   3.2764080e+01
   1.7326549e-01   3.2763358e+01
   1.7454053e-01   3.2749532e+01
   1.7462396e-01   3.2748636e+01
   1.7588231e-01   3.2735089e+01
   1.7598244e-01   3.2734021e+01
   1.7722409e-01   3.2720744e+01
   1.7734091e-01   3.2719505e+01
   1.7856588e-01   3.2706491e+01
   1.7869938e-01   3.2705084e+01
   1.7990766e-01   3.2692325e+01
   1.8005786e-01   3.2690751e+01
   1.8124945e-01   3.2678239e+01
   1.8141633e-01   3.2676500e+01
   1.8259123e-01   3.2664231e+01
   1.8277481e-01   3.2662328e+01
   1.8393302e-01   3.2650297e+01
   1.8413328e-01   3.2648231e+01
   1.8527480e-01   3.2636435e+01
   1.8549175e-01   3.2634208e+01
   1.8661658e-01   3.2622645e+01
   1.8685023e-01   3.2620259e+01
   1.8795837e-01   3.2608928e+01
   1.8820870e-01   3.2606385e+01
   1.8930015e-01   3.2595287e+01
   1.8956717e-01   3.2592589e+01
   1.9064193e-01   3.2581723e+01
   1.9092565e-01   3.2578873e+01
   1.9198372e-01   3.2568241e+01
   1.9228412e-01   3.2565242e+01
   1.9332550e-01   3.2554845e+01
   1.9364260e-01   3.2551699e+01
   1.9466729e-01   3.2541537e+01
   1.9500107e-01   3.2538248e+01
   1.9600907e-01   3.2528321e+01
   1.9635954e-01   3.2524892e+01
   1.9735085e-01   3.2515199e+01
   1.9771802e-01   3.2511633e+01
   1.9869264e-01   3.2502173e+01
   1.9907649e-01   3.2498470e+01
   2.0003442e-01   3.2489241e+01
   2.0043497e-01   3.2485405e+01
   2.0137621e-01   3.2476402e+01
   2.0179344e-01   3.2472435e+01
   2.0271799e-01   3.2463654e+01
   2.0315191e-01   3.2459556e+01
   2.0405977e-01   3.2450992e+01
   2.0451039e-01   3.2446765e+01
   2.0540156e-01   3.2438413e+01
   2.0586886e-01   3.2434055e+01
   2.0674334e-01   3.2425910e+01
   2.0722734e-01   3.2421422e+01
   2.0808513e-01   3.2413478e+01
   2.0858581e-01   3.2408860e+01
   2.0942691e-01   3.2401111e+01
   2.0994428e-01   3.2396363e+01
   2.1076869e-01   3.2388805e+01
   2.1130276e-01   3.2383927e+01
   2.1211048e-01   3.2376556e+01
   2.1266123e-01   3.2371547e+01
   2.1345226e-01   3.2364360e+01
   2.1401971e-01   3.2359221e+01
   2.1479405e-01   3.2352216e+01
   2.1537818e-01   3.2346947e+01
   2.1613583e-01   3.2340123e+01
   2.1673665e-01   3.2334727e+01
   2.1747761e-01   3.2328083e+01
   2.1809513e-01   3.2322561e+01
   2.1881940e-01   3.2316097e+01
   2.1945360e-01   3.2310452e+01
   2.2016118e-01   3.2304168e+01
   2.2081208e-01   3.2298404e+01
   2.2150297e-01   3.2292300e+01
   2.2217055e-01   3.2286419e+01
   2.2284475e-01   3.2280497e+01
   2.2352902e-01   3.2274504e+01
   2.2418653e-01   3.2268763e+01
   2.2488750e-01   3.2262661e+01
   2.2552832e-01   3.2257101e+01
   2.2624597e-01   3.2250893e+01
   2.2687010e-01   3.2245514e+01
   2.2760444e-01   3.2239203e+01
   2.2821188e-01   3.2234004e+01
   2.2896292e-01   3.2227593e+01
   2.2955367e-01   3.2222571e+01
   2.3032139e-01   3.2216061e+01
   2.3089545e-01   3.2211214e+01
   2.3167987e-01   3.2204607e+01
   2.3223724e-01   3.2199932e+01
   2.3303834e-01   3.2193227e+01
   2.3357902e-01   3.2188721e+01
   2.3439681e-01   3.2181918e+01
   2.3492080e-01   3.2177577e+01
   2.3575529e-01   3.2170675e+01
   2.3626259e-01   3.2166496e+01
   2.3711376e-01   3.2159492e+01
   2.3760437e-01   3.2155472e+01
   2.3847224e-01   3.2148364e+01
   2.3894616e-01   3.2144499e+01
   2.3983071e-01   3.2137287e+01
   2.4028794e-01   3.2133574e+01
   2.4118918e-01   3.2126255e+01
   2.4162972e-01   3.2122691e+01
   2.4254766e-01   3.2115264e+01
   2.4297151e-01   3.2111849e+01
   2.4390613e-01   3.2104313e+01
   2.4431329e-01   3.2101044e+01
   2.4526461e-01   3.2093401e+01
   2.4565508e-01   3.2090277e+01
   2.4662308e-01   3.2082526e+01
   2.4699686e-01   3.2079547e+01
   2.4798155e-01   3.2071692e+01
   2.4833864e-01   3.2068858e+01
   2.4934003e-01   3.2060901e+01
   2.4968043e-01   3.2058211e+01
   2.5069850e-01   3.2050156e+01
   2.5102221e-01   3.2047610e+01
   2.5205698e-01   3.2039462e+01
   2.5236400e-01   3.2037059e+01
   2.5341545e-01   3.2028822e+01
   2.5370572e-01   3.2026563e+01
   2.5477341e-01   3.2018246e+01
   2.5504638e-01   3.2016133e+01
   2.5612822e-01   3.2007755e+01
   2.5638212e-01   3.2005803e+01
   2.5747532e-01   3.1997389e+01
   2.5770661e-01   3.1995621e+01
   2.5881352e-01   3.1987155e+01
   2.5901716e-01   3.1985609e+01
   2.6014619e-01   3.1977028e+01
   2.6031513e-01   3.1975754e+01
   2.6147319e-01   3.1967006e+01
   2.6160127e-01   3.1966046e+01
   2.6279350e-01   3.1957095e+01
   2.6287504e-01   3.1956488e+01
   2.6412788e-01   3.1947136e+01
   2.6414176e-01   3.1947033e+01
   2.6458213e-01   3.1943753e+01
   2.6540397e-01   3.1937660e+01
   2.6542965e-01   3.1937470e+01
   2.6649176e-01   3.1929618e+01
   2.6667693e-01   3.1928251e+01
   2.6668149e-01   3.1928218e+01
   2.6791558e-01   3.1919133e+01
   2.6801502e-01   3.1918406e+01
   2.6922149e-01   3.1909556e+01
   2.6945410e-01   3.1907860e+01
   2.7063030e-01   3.1899264e+01
   2.7091615e-01   3.1897187e+01
   2.7210600e-01   3.1888521e+01
   2.7231945e-01   3.1886976e+01
   2.7353050e-01   3.1878185e+01
   2.7365768e-01   3.1877267e+01
   2.7488674e-01   3.1868373e+01
   2.7493911e-01   3.1867996e+01
   2.7614810e-01   3.1859272e+01
   2.7616506e-01   3.1859150e+01
   2.7731829e-01   3.1850848e+01
   2.7747870e-01   3.1849699e+01
   2.7869120e-01   3.1840996e+01
   2.7907502e-01   3.1838255e+01
   2.8014768e-01   3.1830584e+01
   2.8046104e-01   3.1828355e+01
   2.8142498e-01   3.1821490e+01
   2.8179169e-01   3.1818891e+01
   2.8260702e-01   3.1813110e+01
   2.8280772e-01   3.1811693e+01
   2.8345662e-01   3.1807109e+01
   2.8414266e-01   3.1802274e+01
   2.8450083e-01   3.1799760e+01
   2.8539436e-01   3.1793492e+01
   2.8545405e-01   3.1793075e+01
   2.8635280e-01   3.1786797e+01
   2.8704945e-01   3.1781948e+01
   2.8771611e-01   3.1777320e+01
   2.8846117e-01   3.1772165e+01
   2.8892952e-01   3.1768937e+01
   2.8986630e-01   3.1762493e+01
   2.8993352e-01   3.1762033e+01
   2.9087292e-01   3.1755600e+01
   2.9139289e-01   3.1752053e+01
   2.9248774e-01   3.1744605e+01
   2.9279335e-01   3.1742534e+01
   2.9307685e-01   3.1740613e+01
   2.9391156e-01   3.1734972e+01
   2.9431358e-01   3.1732263e+01
   2.9529052e-01   3.1725690e+01
   2.9549871e-01   3.1724296e+01
   2.9626994e-01   3.1719127e+01
   2.9666121e-01   3.1716508e+01
   2.9677085e-01   3.1715777e+01
   2.9772123e-01   3.1709432e+01
   2.9824333e-01   3.1705957e+01
   2.9888261e-01   3.1701707e+01
   2.9986033e-01   3.1695215e+01
   3.0009804e-01   3.1693643e+01
   3.0064477e-01   3.1690019e+01
   3.0129711e-01   3.1685703e+01
   3.0155396e-01   3.1684008e+01
   3.0254011e-01   3.1677496e+01
   3.0323192e-01   3.1672935e+01
   3.0382386e-01   3.1669039e+01
   3.0491798e-01   3.1661842e+01
   3.0510760e-01   3.1660600e+01
   3.0571897e-01   3.1656584e+01
   3.0639771e-01   3.1652133e+01
   3.0659619e-01   3.1650836e+01
   3.0777956e-01   3.1643088e+01
   3.0827565e-01   3.1639851e+01
   3.0911167e-01   3.1634396e+01
   3.0937513e-01   3.1632682e+01
   3.1006029e-01   3.1628223e+01
   3.1082149e-01   3.1623279e+01
   3.1121999e-01   3.1620697e+01
   3.1237305e-01   3.1613238e+01
   3.1242121e-01   3.1612928e+01
   3.1243839e-01   3.1612817e+01
   3.1364282e-01   3.1605055e+01
   3.1410618e-01   3.1602080e+01
   3.1488113e-01   3.1597114e+01
   3.1578196e-01   3.1591358e+01
   3.1612335e-01   3.1589187e+01
   3.1716161e-01   3.1582590e+01
   3.1735688e-01   3.1581352e+01
   3.1741685e-01   3.1580973e+01
   3.1858024e-01   3.1573621e+01
   3.1899442e-01   3.1571016e+01
   3.1980009e-01   3.1565957e+01
   3.2058246e-01   3.1561061e+01
   3.2102565e-01   3.1558298e+01
   3.2218793e-01   3.1551066e+01
   3.2226118e-01   3.1550614e+01
   3.2252094e-01   3.1548996e+01
   3.2350358e-01   3.1542922e+01
   3.2377946e-01   3.1541222e+01
   3.2474847e-01   3.1535253e+01
   3.2536415e-01   3.1531473e+01
   3.2598807e-01   3.1527650e+01
   3.2694727e-01   3.1521781e+01
   3.2722076e-01   3.1520116e+01
   3.2817355e-01   3.1514307e+01
   3.2844950e-01   3.1512626e+01
   3.2852787e-01   3.1512151e+01
   3.2967748e-01   3.1505161e+01
   3.3010350e-01   3.1502579e+01
   3.3090575e-01   3.1497715e+01
   3.3167528e-01   3.1493056e+01
   3.3213397e-01   3.1490284e+01
   3.3324529e-01   3.1483567e+01
   3.3336197e-01   3.1482866e+01
   3.3377971e-01   3.1480340e+01
   3.3459027e-01   3.1475454e+01
   3.3481720e-01   3.1474089e+01
   3.3581900e-01   3.1468055e+01
   3.3639211e-01   3.1464610e+01
   3.3704832e-01   3.1460667e+01
   3.3796843e-01   3.1455143e+01
   3.3827793e-01   3.1453292e+01
   3.3937992e-01   3.1446693e+01
   3.3950725e-01   3.1445932e+01
   3.3954292e-01   3.1445719e+01
   3.4073626e-01   3.1438593e+01
   3.4111535e-01   3.1436337e+01
   3.4196461e-01   3.1431284e+01
   3.4268891e-01   3.1426986e+01
   3.4319281e-01   3.1424003e+01
   3.4426704e-01   3.1417655e+01
   3.4442115e-01   3.1416750e+01
   3.4495918e-01   3.1413579e+01
   3.4564738e-01   3.1409537e+01
   3.4584402e-01   3.1408387e+01
   3.4687159e-01   3.1402373e+01
   3.4742013e-01   3.1399177e+01
   3.4809354e-01   3.1395261e+01
   3.4899612e-01   3.1390027e+01
   3.4931637e-01   3.1388180e+01
   3.5041507e-01   3.1381845e+01
   3.5054086e-01   3.1381122e+01
   3.5057800e-01   3.1380909e+01
   3.5176921e-01   3.1374076e+01
   3.5216976e-01   3.1371789e+01
   3.5300529e-01   3.1367024e+01
   3.5377489e-01   3.1362648e+01
   3.5424969e-01   3.1359957e+01
   3.5538670e-01   3.1353521e+01
   3.5549508e-01   3.1352911e+01
   3.5586098e-01   3.1350840e+01
   3.5673526e-01   3.1345917e+01
   3.5699946e-01   3.1344433e+01
   3.5796828e-01   3.1338987e+01
   3.5859382e-01   3.1335480e+01
   3.5919449e-01   3.1332115e+01
   3.6015480e-01   3.1326740e+01
   3.6041863e-01   3.1325268e+01
   3.6150672e-01   3.1319190e+01
   3.6164407e-01   3.1318424e+01
   3.6167492e-01   3.1318252e+01
   3.6286905e-01   3.1311589e+01
   3.6318581e-01   3.1309827e+01
   3.6408859e-01   3.1304797e+01
   3.6475066e-01   3.1301113e+01
   3.6530525e-01   3.1298030e+01
   3.6634309e-01   3.1292261e+01
   3.6651149e-01   3.1291329e+01
   3.6702505e-01   3.1288475e+01
   3.6769741e-01   3.1284746e+01
   3.6791770e-01   3.1283526e+01
   3.6884815e-01   3.1278371e+01
   3.6934477e-01   3.1275625e+01
   3.6987975e-01   3.1272670e+01
   3.7036034e-01   3.1270016e+01
   3.7121070e-01   3.1265329e+01
   3.7144054e-01   3.1264066e+01
   3.7176366e-01   3.1262281e+01
   3.7267557e-01   3.1257277e+01
   3.7307077e-01   3.1255114e+01
   3.7371600e-01   3.1251582e+01
   3.7410947e-01   3.1249433e+01
   3.7454224e-01   3.1247072e+01
   3.7516788e-01   3.1243665e+01
   3.7564118e-01   3.1241093e+01
   3.7601234e-01   3.1239079e+01
   3.7682967e-01   3.1234656e+01
   3.7791485e-01   3.1228804e+01
   3.7807415e-01   3.1227950e+01
   3.7840671e-01   3.1226157e+01
   3.7931684e-01   3.1221283e+01
   3.7973295e-01   3.1219060e+01
   3.8054920e-01   3.1214708e+01
   3.8150271e-01   3.1209642e+01
   3.8176884e-01   3.1208235e+01
   3.8235926e-01   3.1205109e+01
   3.8297839e-01   3.1201840e+01
   3.8326118e-01   3.1200350e+01
   3.8418258e-01   3.1195503e+01
   3.8503092e-01   3.1191052e+01
   3.8538185e-01   3.1189217e+01
   3.8610154e-01   3.1185454e+01
   3.8658910e-01   3.1182907e+01
   3.8682885e-01   3.1181657e+01
   3.8779729e-01   3.1176611e+01
   3.8860661e-01   3.1172402e+01
   3.8900366e-01   3.1170341e+01
   3.8989515e-01   3.1165713e+01
   3.9020628e-01   3.1164099e+01
   3.9033919e-01   3.1163410e+01
   3.9140639e-01   3.1157878e+01
   3.9209146e-01   3.1154331e+01
   3.9260435e-01   3.1151678e+01
   3.9359610e-01   3.1146547e+01
   3.9378537e-01   3.1145569e+01
   3.9388440e-01   3.1145057e+01
   3.9495273e-01   3.1139534e+01
   3.9565206e-01   3.1135922e+01
   3.9608318e-01   3.1133698e+01
   3.9687501e-01   3.1129611e+01
   3.9711044e-01   3.1128397e+01
   3.9720533e-01   3.1127908e+01
   3.9809943e-01   3.1123300e+01
   3.9822831e-01   3.1122637e+01
   3.9866975e-01   3.1120363e+01
   3.9913562e-01   3.1117967e+01
   3.9932547e-01   3.1116991e+01
   4.0021469e-01   3.1112421e+01
   4.0143901e-01   3.1106147e+01
   4.0146299e-01   3.1106025e+01
   4.0148439e-01   3.1105915e+01
   4.0269858e-01   3.1099707e+01
   4.0370153e-01   3.1094597e+01
   4.0391708e-01   3.1093503e+01
   4.0417528e-01   3.1092186e+01
   4.0512690e-01   3.1087363e+01
   4.0587925e-01   3.1083560e+01
   4.0633703e-01   3.1081252e+01
   4.0692378e-01   3.1078298e+01
   4.0753681e-01   3.1075218e+01
   4.0799258e-01   3.1072935e+01
   4.0871834e-01   3.1069307e+01
   4.0965721e-01   3.1064628e+01
   4.0987754e-01   3.1063534e+01
   4.1004783e-01   3.1062687e+01
   4.1102529e-01   3.1057843e+01
   4.1212196e-01   3.1052431e+01
   4.1218500e-01   3.1052121e+01
   4.1224974e-01   3.1051802e+01
   4.1335323e-01   3.1046379e+01
   4.1433095e-01   3.1041590e+01
   4.1458799e-01   3.1040336e+01
   4.1478765e-01   3.1039360e+01
   4.1567525e-01   3.1035030e+01
   4.1610915e-01   3.1032918e+01
   4.1641782e-01   3.1031417e+01
   4.1734171e-01   3.1026927e+01
   4.1758723e-01   3.1025739e+01
   4.1830331e-01   3.1022267e+01
   4.1874737e-01   3.1020114e+01
   4.1891584e-01   3.1019298e+01
   4.1985653e-01   3.1014745e+01
   4.2051486e-01   3.1011562e+01
   4.2110884e-01   3.1008692e+01
   4.2184328e-01   3.1005143e+01
   4.2237451e-01   3.1002579e+01
   4.2301864e-01   3.0999469e+01
   4.2358878e-01   3.0996716e+01
   4.2405436e-01   3.0994470e+01
   4.2477441e-01   3.0990996e+01
   4.2560464e-01   3.0986992e+01
   4.2594367e-01   3.0985358e+01
   4.2622639e-01   3.0983994e+01
   4.2711276e-01   3.0979724e+01
   4.2816639e-01   3.0974651e+01
   4.2827308e-01   3.0974138e+01
   4.2836236e-01   3.0973707e+01
   4.2944107e-01   3.0968521e+01
   4.3050735e-01   3.0963403e+01
   4.3060914e-01   3.0962917e+01
   4.3073131e-01   3.0962328e+01
   4.3178820e-01   3.0957269e+01
   4.3268327e-01   3.0952993e+01
   4.3297218e-01   3.0951616e+01
   4.3331690e-01   3.0949971e+01
   4.3416467e-01   3.0945940e+01
   4.3490029e-01   3.0942450e+01
   4.3536489e-01   3.0940251e+01
   4.3592047e-01   3.0937625e+01
   4.3656933e-01   3.0934566e+01
   4.3755387e-01   3.0929939e+01
   4.3793605e-01   3.0928147e+01
   4.3807182e-01   3.0927515e+01
   4.3861009e-01   3.0924992e+01
   4.3941680e-01   3.0921230e+01
   4.3969745e-01   3.0919925e+01
   4.4051562e-01   3.0916125e+01
   4.4138856e-01   3.0912085e+01
   4.4160443e-01   3.0911089e+01
   4.4187626e-01   3.0909833e+01
   4.4254116e-01   3.0906771e+01
   4.4352248e-01   3.0902263e+01
   4.4360895e-01   3.0901868e+01
   4.4369368e-01   3.0901478e+01
   4.4476126e-01   3.0896592e+01
   4.4512471e-01   3.0894933e+01
   4.4589102e-01   3.0891437e+01
   4.4655068e-01   3.0888434e+01
   4.4723066e-01   3.0885342e+01
   4.4839940e-01   3.0880034e+01
   4.4850807e-01   3.0879543e+01
   4.4864268e-01   3.0878929e+01
   4.4968775e-01   3.0874194e+01
   4.5000000e-01   3.0872778e+01


==> Figures/EMReLine1Absd30axisY.dat <==
   2.0000000e-02   3.1825236e+01
   2.1029760e-02   3.1802135e+01
   2.1380850e-02   3.1794568e+01
   2.2236921e-02   3.1776719e+01
   2.2897174e-02   3.1763495e+01
   2.3479035e-02   3.1752203e+01
   2.4428692e-02   3.1734443e+01
   2.4721254e-02   3.1729129e+01
   2.5764430e-02   3.1710735e+01
   2.5945493e-02   3.1707626e+01
   2.5996575e-02   3.1706753e+01
   2.7172972e-02   3.1687154e+01
   2.7552296e-02   3.1681029e+01
   2.8429163e-02   3.1667203e+01
   2.9103137e-02   3.1656876e+01
   2.9671904e-02   3.1648352e+01
   3.0696927e-02   3.1633400e+01
   3.0912034e-02   3.1630326e+01
   3.1672229e-02   3.1619629e+01
   3.2150254e-02   3.1613032e+01
   3.2284380e-02   3.1611198e+01
   3.3378267e-02   3.1596508e+01
   3.3862679e-02   3.1590149e+01
   3.4603317e-02   3.1580589e+01
   3.5453993e-02   3.1569841e+01
   3.5826018e-02   3.1565214e+01
   3.7028743e-02   3.1550547e+01
   3.7047892e-02   3.1550317e+01
   3.7053900e-02   3.1550245e+01
   3.8282543e-02   3.1535700e+01
   3.8681548e-02   3.1531064e+01
   3.9546784e-02   3.1521150e+01
   4.0357082e-02   3.1512030e+01
   4.0818233e-02   3.1506908e+01
   4.2011493e-02   3.1493873e+01
   4.2040002e-02   3.1493565e+01
   4.2128128e-02   3.1492615e+01
   4.3240263e-02   3.1480760e+01
   4.3568622e-02   3.1477306e+01
   4.4408418e-02   3.1468565e+01
   4.5079573e-02   3.1461672e+01
   4.5508901e-02   3.1457303e+01
   4.6371405e-02   3.1448622e+01
   4.6778101e-02   3.1444571e+01
   4.7944679e-02   3.1433094e+01
   4.7961698e-02   3.1432928e+01
   4.7968131e-02   3.1432865e+01
   4.9140603e-02   3.1421540e+01
   4.9460034e-02   3.1418489e+01
   5.0381782e-02   3.1409762e+01
   5.1042107e-02   3.1403580e+01
   5.1711960e-02   3.1397365e+01
   5.2719170e-02   3.1388126e+01
   5.3129138e-02   3.1384400e+01
   5.3873446e-02   3.1377685e+01
   5.4301696e-02   3.1373850e+01
   5.4548089e-02   3.1371653e+01
   5.5518593e-02   3.1363062e+01
   5.6079912e-02   3.1358138e+01
   5.6755239e-02   3.1352258e+01
   5.7591443e-02   3.1345039e+01
   5.8074775e-02   3.1340897e+01
   5.9302682e-02   3.1330472e+01
   5.9557145e-02   3.1328329e+01
   5.9821688e-02   3.1326107e+01
   6.0700328e-02   3.1318771e+01
   6.1161103e-02   3.1314951e+01
   6.1999834e-02   3.1308041e+01
   6.2379479e-02   3.1304933e+01
   6.3625515e-02   3.1294810e+01
   6.3706720e-02   3.1294154e+01
   6.3778475e-02   3.1293575e+01
   6.4897541e-02   3.1284598e+01
   6.5090058e-02   3.1283063e+01
   6.6128044e-02   3.1274832e+01
   6.6303529e-02   3.1273448e+01
   6.7379125e-02   3.1265011e+01
   6.7565686e-02   3.1263556e+01
   6.8684119e-02   3.1254879e+01
   6.8834851e-02   3.1253716e+01
   7.0056318e-02   3.1244343e+01
   7.0153744e-02   3.1243600e+01
   7.1503019e-02   3.1233361e+01
   7.1504026e-02   3.1233354e+01
   7.1514941e-02   3.1233271e+01
   7.2914063e-02   3.1222769e+01
   7.3031872e-02   3.1221889e+01
   7.4273441e-02   3.1212670e+01
   7.4391756e-02   3.1211796e+01
   7.5634803e-02   3.1202658e+01
   7.5735518e-02   3.1201921e+01
   7.6951280e-02   3.1193068e+01
   7.7105360e-02   3.1191952e+01
   7.8257613e-02   3.1183639e+01
   7.8479438e-02   3.1182046e+01
   7.9571234e-02   3.1174241e+01
   7.9845989e-02   3.1172285e+01
   8.0894041e-02   3.1164859e+01
   8.1202793e-02   3.1162681e+01
   8.2227220e-02   3.1155484e+01
   8.2563203e-02   3.1153134e+01
   8.3572449e-02   3.1146104e+01
   8.3941028e-02   3.1143548e+01
   8.4927033e-02   3.1136737e+01
   8.5326403e-02   3.1133990e+01
   8.6279117e-02   3.1127462e+01
   8.6715178e-02   3.1124487e+01
   8.7616954e-02   3.1118358e+01
   8.8100186e-02   3.1115086e+01
   8.8948335e-02   3.1109366e+01
   8.9494827e-02   3.1105695e+01
   9.0278459e-02   3.1100450e+01
   9.0873590e-02   3.1096482e+01
   9.1605928e-02   3.1091617e+01
   9.2237098e-02   3.1087439e+01
   9.2930505e-02   3.1082865e+01
   9.3591626e-02   3.1078520e+01
   9.4254347e-02   3.1074180e+01
   9.4944081e-02   3.1069678e+01
   9.5579656e-02   3.1065544e+01
   9.6303473e-02   3.1060852e+01
   9.6908508e-02   3.1056943e+01
   9.7672126e-02   3.1052027e+01
   9.8240405e-02   3.1048380e+01
   9.9046221e-02   3.1043226e+01
   9.9572985e-02   3.1039868e+01
   1.0042320e-01   3.1034466e+01
   1.0090542e-01   3.1031411e+01
   1.0180118e-01   3.1025756e+01
   1.0223749e-01   3.1023010e+01
   1.0317646e-01   3.1017120e+01
   1.0356897e-01   3.1014665e+01
   1.0454678e-01   3.1008569e+01
   1.0489982e-01   3.1006374e+01
   1.0591272e-01   3.1000097e+01
   1.0623007e-01   3.0998137e+01
   1.0727670e-01   3.0991690e+01
   1.0755977e-01   3.0989951e+01
   1.0864191e-01   3.0983324e+01
   1.0888923e-01   3.0981814e+01
   1.1001005e-01   3.0974990e+01
   1.1021882e-01   3.0973723e+01
   1.1138051e-01   3.0966691e+01
   1.1154879e-01   3.0965675e+01
   1.1275216e-01   3.0958431e+01
   1.1287928e-01   3.0957668e+01
   1.1412412e-01   3.0950217e+01
   1.1421012e-01   3.0949704e+01
   1.1549552e-01   3.0942052e+01
   1.1554086e-01   3.0941782e+01
   1.1686594e-01   3.0933937e+01
   1.1687136e-01   3.0933905e+01
   1.1705492e-01   3.0932821e+01
   1.1820187e-01   3.0926068e+01
   1.1823567e-01   3.0925870e+01
   1.1953259e-01   3.0918271e+01
   1.1960500e-01   3.0917848e+01
   1.2086369e-01   3.0910512e+01
   1.2097418e-01   3.0909870e+01
   1.2219523e-01   3.0902790e+01
   1.2234349e-01   3.0901932e+01
   1.2352708e-01   3.0895104e+01
   1.2371304e-01   3.0894034e+01
   1.2485901e-01   3.0887456e+01
   1.2508274e-01   3.0886175e+01
   1.2619092e-01   3.0879845e+01
   1.2645252e-01   3.0878355e+01
   1.2752278e-01   3.0872272e+01
   1.2782235e-01   3.0870573e+01
   1.2885453e-01   3.0864735e+01
   1.2919214e-01   3.0862830e+01
   1.3018618e-01   3.0857234e+01
   1.3056183e-01   3.0855125e+01
   1.3151778e-01   3.0849769e+01
   1.3193145e-01   3.0847457e+01
   1.3284942e-01   3.0842338e+01
   1.3330103e-01   3.0839825e+01
   1.3418111e-01   3.0834940e+01
   1.3467062e-01   3.0832230e+01
   1.3551282e-01   3.0827576e+01
   1.3604021e-01   3.0824669e+01
   1.3684456e-01   3.0820245e+01
   1.3740981e-01   3.0817144e+01
   1.3817630e-01   3.0812947e+01
   1.3877940e-01   3.0809652e+01
   1.3950804e-01   3.0805681e+01
   1.4014899e-01   3.0802195e+01
   1.4083977e-01   3.0798446e+01
   1.4151857e-01   3.0794770e+01
   1.4217151e-01   3.0791242e+01
   1.4288816e-01   3.0787379e+01
   1.4350324e-01   3.0784070e+01
   1.4425774e-01   3.0780020e+01
   1.4483498e-01   3.0776927e+01
   1.4562732e-01   3.0772692e+01
   1.4616671e-01   3.0769815e+01
   1.4699690e-01   3.0765396e+01
   1.4749845e-01   3.0762733e+01
   1.4836649e-01   3.0758132e+01
   1.4883018e-01   3.0755679e+01
   1.4973607e-01   3.0750898e+01
   1.5016192e-01   3.0748655e+01
   1.5110566e-01   3.0743694e+01
   1.5149366e-01   3.0741659e+01
   1.5247525e-01   3.0736520e+01
   1.5282540e-01   3.0734691e+01
   1.5384484e-01   3.0729376e+01
   1.5415714e-01   3.0727751e+01
   1.5521443e-01   3.0722261e+01
   1.5548887e-01   3.0720839e+01
   1.5658402e-01   3.0715175e+01
   1.5682061e-01   3.0713954e+01
   1.5795361e-01   3.0708117e+01
   1.5815235e-01   3.0707095e+01
   1.5932320e-01   3.0701087e+01
   1.5948408e-01   3.0700263e+01
   1.6069279e-01   3.0694086e+01
   1.6081582e-01   3.0693458e+01
   1.6206238e-01   3.0687111e+01
   1.6214756e-01   3.0686679e+01
   1.6343197e-01   3.0680164e+01
   1.6347929e-01   3.0679925e+01
   1.6480156e-01   3.0673244e+01
   1.6481103e-01   3.0673197e+01
   1.6514419e-01   3.0671517e+01
   1.6614277e-01   3.0666493e+01
   1.6617115e-01   3.0666351e+01
   1.6747450e-01   3.0659815e+01
   1.6754074e-01   3.0659484e+01
   1.6880624e-01   3.0653162e+01
   1.6891033e-01   3.0652643e+01
   1.7013798e-01   3.0646532e+01
   1.7027991e-01   3.0645827e+01
   1.7146971e-01   3.0639927e+01
   1.7164950e-01   3.0639037e+01
   1.7280145e-01   3.0633346e+01
   1.7301909e-01   3.0632273e+01
   1.7413319e-01   3.0626788e+01
   1.7438868e-01   3.0625533e+01
   1.7546492e-01   3.0620254e+01
   1.7575827e-01   3.0618818e+01
   1.7679666e-01   3.0613743e+01
   1.7712785e-01   3.0612128e+01
   1.7812840e-01   3.0607255e+01
   1.7849744e-01   3.0605461e+01
   1.7946013e-01   3.0600790e+01
   1.7986703e-01   3.0598819e+01
   1.8079187e-01   3.0594347e+01
   1.8123662e-01   3.0592200e+01
   1.8212361e-01   3.0587927e+01
   1.8260621e-01   3.0585605e+01
   1.8345534e-01   3.0581528e+01
   1.8397580e-01   3.0579034e+01
   1.8478708e-01   3.0575152e+01
   1.8534539e-01   3.0572485e+01
   1.8611882e-01   3.0568797e+01
   1.8671498e-01   3.0565959e+01
   1.8745056e-01   3.0562464e+01
   1.8808456e-01   3.0559456e+01
   1.8878229e-01   3.0556152e+01
   1.8945415e-01   3.0552975e+01
   1.9011403e-01   3.0549861e+01
   1.9082374e-01   3.0546517e+01
   1.9144577e-01   3.0543591e+01
   1.9219333e-01   3.0540081e+01
   1.9277750e-01   3.0537342e+01
   1.9356292e-01   3.0533666e+01
   1.9410924e-01   3.0531113e+01
   1.9493251e-01   3.0527273e+01
   1.9544098e-01   3.0524905e+01
   1.9630210e-01   3.0520902e+01
   1.9677271e-01   3.0518717e+01
   1.9767168e-01   3.0514551e+01
   1.9810445e-01   3.0512549e+01
   1.9904127e-01   3.0508222e+01
   1.9943619e-01   3.0506401e+01
   2.0041086e-01   3.0501914e+01
   2.0076792e-01   3.0500273e+01
   2.0178045e-01   3.0495627e+01
   2.0209966e-01   3.0494164e+01
   2.0315004e-01   3.0489360e+01
   2.0343140e-01   3.0488075e+01
   2.0451963e-01   3.0483113e+01
   2.0476313e-01   3.0482005e+01
   2.0588922e-01   3.0476887e+01
   2.0609487e-01   3.0475954e+01
   2.0725881e-01   3.0470681e+01
   2.0742661e-01   3.0469922e+01
   2.0862839e-01   3.0464494e+01
   2.0875834e-01   3.0463908e+01
   2.0999798e-01   3.0458328e+01
   2.1009008e-01   3.0457914e+01
   2.1136757e-01   3.0452181e+01
   2.1142182e-01   3.0451938e+01
   2.1273716e-01   3.0446053e+01
   2.1275355e-01   3.0445980e+01
   2.1333037e-01   3.0443405e+01
   2.1408529e-01   3.0440040e+01
   2.1410675e-01   3.0439945e+01
   2.1541703e-01   3.0434119e+01
   2.1547634e-01   3.0433856e+01
   2.1674877e-01   3.0428215e+01
   2.1684593e-01   3.0427785e+01
   2.1808050e-01   3.0422330e+01
   2.1821552e-01   3.0421734e+01
   2.1941224e-01   3.0416462e+01
   2.1958510e-01   3.0415701e+01
   2.2074398e-01   3.0410611e+01
   2.2095469e-01   3.0409687e+01
   2.2207571e-01   3.0404778e+01
   2.2232428e-01   3.0403691e+01
   2.2340745e-01   3.0398962e+01
   2.2369387e-01   3.0397714e+01
   2.2473919e-01   3.0393164e+01
   2.2506346e-01   3.0391754e+01
   2.2607092e-01   3.0387382e+01
   2.2643305e-01   3.0385813e+01
   2.2740266e-01   3.0381617e+01
   2.2780264e-01   3.0379889e+01
   2.2873440e-01   3.0375870e+01
   2.2917222e-01   3.0373984e+01
   2.3006613e-01   3.0370138e+01
   2.3054181e-01   3.0368095e+01
   2.3139787e-01   3.0364424e+01
   2.3191140e-01   3.0362225e+01
   2.3272961e-01   3.0358726e+01
   2.3328099e-01   3.0356371e+01
   2.3406134e-01   3.0353044e+01
   2.3465058e-01   3.0350535e+01
   2.3539308e-01   3.0347378e+01
   2.3602017e-01   3.0344716e+01
   2.3672482e-01   3.0341729e+01
   2.3738976e-01   3.0338914e+01
   2.3805655e-01   3.0336095e+01
   2.3875935e-01   3.0333129e+01
   2.3938829e-01   3.0330478e+01
   2.4012893e-01   3.0327361e+01
   2.4072003e-01   3.0324876e+01
   2.4149852e-01   3.0321609e+01
   2.4205176e-01   3.0319290e+01
   2.4286811e-01   3.0315874e+01
   2.4338350e-01   3.0313720e+01
   2.4423770e-01   3.0310155e+01
   2.4471524e-01   3.0308165e+01
   2.4560729e-01   3.0304452e+01
   2.4604697e-01   3.0302625e+01
   2.4697688e-01   3.0298766e+01
   2.4737871e-01   3.0297101e+01
   2.4834647e-01   3.0293096e+01
   2.4871045e-01   3.0291592e+01
   2.4971605e-01   3.0287442e+01
   2.5004216e-01   3.0286098e+01
   2.5108564e-01   3.0281803e+01
   2.5137374e-01   3.0280619e+01
   2.5245467e-01   3.0276183e+01
   2.5270359e-01   3.0275163e+01
   2.5381840e-01   3.0270600e+01
   2.5402613e-01   3.0269751e+01
   2.5516494e-01   3.0265103e+01
   2.5532816e-01   3.0264437e+01
   2.5648228e-01   3.0259739e+01
   2.5659880e-01   3.0259265e+01
   2.5775608e-01   3.0254566e+01
   2.5783541e-01   3.0254244e+01
   2.5897371e-01   3.0249633e+01
   2.5906072e-01   3.0249281e+01
   2.6014727e-01   3.0244891e+01
   2.6030056e-01   3.0244272e+01
   2.6143249e-01   3.0239710e+01
   2.6155608e-01   3.0239212e+01
   2.6274022e-01   3.0234452e+01
   2.6281517e-01   3.0234151e+01
   2.6409851e-01   3.0229005e+01
   2.6410001e-01   3.0228999e+01
   2.6414916e-01   3.0228802e+01
   2.6536956e-01   3.0223920e+01
   2.6540617e-01   3.0223774e+01
   2.6665258e-01   3.0218802e+01
   2.6666738e-01   3.0218743e+01
   2.6690273e-01   3.0217805e+01
   2.6793680e-01   3.0213691e+01
   2.6800547e-01   3.0213418e+01
   2.6925396e-01   3.0208462e+01
   2.6944907e-01   3.0207689e+01
   2.7066106e-01   3.0202891e+01
   2.7091340e-01   3.0201894e+01
   2.7211556e-01   3.0197149e+01
   2.7232115e-01   3.0196338e+01
   2.7353151e-01   3.0191574e+01
   2.7365928e-01   3.0191072e+01
   2.7488171e-01   3.0186272e+01
   2.7494057e-01   3.0186041e+01
   2.7613609e-01   3.0181359e+01
   2.7616565e-01   3.0181243e+01
   2.7729518e-01   3.0176829e+01
   2.7748064e-01   3.0176106e+01
   2.7864558e-01   3.0171565e+01
   2.7908225e-01   3.0169866e+01
   2.8009142e-01   3.0165944e+01
   2.8045286e-01   3.0164541e+01
   2.8142097e-01   3.0160788e+01
   2.8179204e-01   3.0159351e+01
   2.8261036e-01   3.0156187e+01
   2.8280700e-01   3.0155427e+01
   2.8345662e-01   3.0152919e+01
   2.8414266e-01   3.0150274e+01
   2.8450083e-01   3.0148895e+01
   2.8539436e-01   3.0145457e+01
   2.8545405e-01   3.0145228e+01
   2.8635280e-01   3.0141776e+01
   2.8704945e-01   3.0139105e+01
   2.8771611e-01   3.0136552e+01
   2.8846118e-01   3.0133702e+01
   2.8892952e-01   3.0131913e+01
   2.8986630e-01   3.0128339e+01
   2.8993352e-01   3.0128083e+01
   2.9087292e-01   3.0124505e+01
   2.9139289e-01   3.0122528e+01
   2.9248774e-01   3.0118370e+01
   2.9279334e-01   3.0117211e+01
   2.9307684e-01   3.0116136e+01
   2.9391156e-01   3.0112976e+01
   2.9431358e-01   3.0111455e+01
   2.9529062e-01   3.0107765e+01
   2.9549866e-01   3.0106980e+01
   2.9626799e-01   3.0104079e+01
   2.9666109e-01   3.0102599e+01
   2.9677139e-01   3.0102184e+01
   2.9772121e-01   3.0098612e+01
   2.9824373e-01   3.0096649e+01
   2.9888266e-01   3.0094252e+01
   2.9986160e-01   3.0090585e+01
   3.0009849e-01   3.0089699e+01
   3.0064059e-01   3.0087672e+01
   3.0129945e-01   3.0085211e+01
   3.0155877e-01   3.0084243e+01
   3.0253809e-01   3.0080592e+01
   3.0322508e-01   3.0078035e+01
   3.0381778e-01   3.0075832e+01
   3.0489871e-01   3.0071819e+01
   3.0509993e-01   3.0071073e+01
   3.0577518e-01   3.0068571e+01
   3.0639616e-01   3.0066272e+01
   3.0657251e-01   3.0065620e+01
   3.0776757e-01   3.0061206e+01
   3.0824218e-01   3.0059456e+01
   3.0911874e-01   3.0056227e+01
   3.0938689e-01   3.0055240e+01
   3.1006297e-01   3.0052754e+01
   3.1084982e-01   3.0049864e+01
   3.1121662e-01   3.0048519e+01
   3.1234453e-01   3.0044387e+01
   3.1241862e-01   3.0044116e+01
   3.1244435e-01   3.0044021e+01
   3.1364246e-01   3.0039642e+01
   3.1410772e-01   3.0037944e+01
   3.1488098e-01   3.0035124e+01
   3.1578198e-01   3.0031844e+01
   3.1612335e-01   3.0030603e+01
   3.1716161e-01   3.0026831e+01
   3.1735688e-01   3.0026123e+01
   3.1741685e-01   3.0025905e+01
   3.1858024e-01   3.0021689e+01
   3.1899442e-01   3.0020191e+01
   3.1980009e-01   3.0017278e+01
   3.2058246e-01   3.0014454e+01
   3.2102565e-01   3.0012856e+01
   3.2218793e-01   3.0008670e+01
   3.2226118e-01   3.0008407e+01
   3.2252094e-01   3.0007473e+01
   3.2350358e-01   3.0003943e+01
   3.2377946e-01   3.0002953e+01
   3.2474847e-01   2.9999479e+01
   3.2536415e-01   2.9997275e+01
   3.2598807e-01   2.9995044e+01
   3.2694727e-01   2.9991619e+01
   3.2722076e-01   2.9990644e+01
   3.2817355e-01   2.9987248e+01
   3.2844950e-01   2.9986266e+01
   3.2852787e-01   2.9985987e+01
   3.2967748e-01   2.9981901e+01
   3.3010350e-01   2.9980388e+01
   3.3090575e-01   2.9977543e+01
   3.3167528e-01   2.9974818e+01
   3.3213397e-01   2.9973195e+01
   3.3324529e-01   2.9969268e+01
   3.3336197e-01   2.9968856e+01
   3.3377971e-01   2.9967383e+01
   3.3459027e-01   2.9964526e+01
   3.3481720e-01   2.9963727e+01
   3.3581900e-01   2.9960203e+01
   3.3639210e-01   2.9958190e+01
   3.3704832e-01   2.9955887e+01
   3.3796842e-01   2.9952662e+01
   3.3827793e-01   2.9951579e+01
   3.3938002e-01   2.9947725e+01
   3.3950725e-01   2.9947281e+01
   3.3954289e-01   2.9947156e+01
   3.4073627e-01   2.9942992e+01
   3.4111528e-01   2.9941671e+01
   3.4196461e-01   2.9938715e+01
   3.4268867e-01   2.9936198e+01
   3.4319280e-01   2.9934447e+01
   3.4426574e-01   2.9930725e+01
   3.4442105e-01   2.9930187e+01
   3.4496195e-01   2.9928314e+01
   3.4564770e-01   2.9925942e+01
   3.4584433e-01   2.9925262e+01
   3.4687259e-01   2.9921711e+01
   3.4742116e-01   2.9919819e+01
   3.4809484e-01   2.9917498e+01
   3.4899802e-01   2.9914391e+01
   3.4931843e-01   2.9913289e+01
   3.5041775e-01   2.9909515e+01
   3.5054367e-01   2.9909083e+01
   3.5058087e-01   2.9908955e+01
   3.5177224e-01   2.9904874e+01
   3.5217249e-01   2.9903504e+01
   3.5300760e-01   2.9900650e+01
   3.5377624e-01   2.9898026e+01
   3.5425085e-01   2.9896407e+01
   3.5538705e-01   2.9892538e+01
   3.5549544e-01   2.9892169e+01
   3.5586137e-01   2.9890924e+01
   3.5673534e-01   2.9887955e+01
   3.5699949e-01   2.9887058e+01
   3.5796828e-01   2.9883773e+01
   3.5859382e-01   2.9881654e+01
   3.5919449e-01   2.9879622e+01
   3.6015480e-01   2.9876377e+01
   3.6041863e-01   2.9875487e+01
   3.6150672e-01   2.9871817e+01
   3.6164407e-01   2.9871355e+01
   3.6167491e-01   2.9871251e+01
   3.6286905e-01   2.9867232e+01
   3.6318580e-01   2.9866168e+01
   3.6408859e-01   2.9863137e+01
   3.6475063e-01   2.9860916e+01
   3.6530527e-01   2.9859058e+01
   3.6634301e-01   2.9855586e+01
   3.6651154e-01   2.9855023e+01
   3.6702543e-01   2.9853306e+01
   3.6769748e-01   2.9851063e+01
   3.6791766e-01   2.9850328e+01
   3.6884815e-01   2.9847227e+01
   3.6934478e-01   2.9845574e+01
   3.6987975e-01   2.9843795e+01
   3.7036034e-01   2.9842198e+01
   3.7121070e-01   2.9839375e+01
   3.7144054e-01   2.9838613e+01
   3.7176025e-01   2.9837553e+01
   3.7267487e-01   2.9834523e+01
   3.7307366e-01   2.9833204e+01
   3.7371578e-01   2.9831081e+01
   3.7411088e-01   2.9829776e+01
   3.7454247e-01   2.9828351e+01
   3.7516772e-01   2.9826288e+01
   3.7564118e-01   2.9824728e+01
   3.7601239e-01   2.9823505e+01
   3.7682968e-01   2.9820816e+01
   3.7791486e-01   2.9817251e+01
   3.7807415e-01   2.9816728e+01
   3.7840668e-01   2.9815637e+01
   3.7931684e-01   2.9812653e+01
   3.7973296e-01   2.9811291e+01
   3.8054920e-01   2.9808620e+01
   3.8150272e-01   2.9805505e+01
   3.8176884e-01   2.9804637e+01
   3.8235923e-01   2.9802711e+01
   3.8297838e-01   2.9800693e+01
   3.8326119e-01   2.9799772e+01
   3.8418257e-01   2.9796775e+01
   3.8503093e-01   2.9794019e+01
   3.8538185e-01   2.9792880e+01
   3.8610153e-01   2.9790545e+01
   3.8658910e-01   2.9788966e+01
   3.8682885e-01   2.9788189e+01
   3.8779730e-01   2.9785056e+01
   3.8860661e-01   2.9782441e+01
   3.8900367e-01   2.9781159e+01
   3.8989515e-01   2.9778284e+01
   3.9020628e-01   2.9777282e+01
   3.9033920e-01   2.9776854e+01
   3.9140639e-01   2.9773420e+01
   3.9209146e-01   2.9771218e+01
   3.9260435e-01   2.9769572e+01
   3.9359610e-01   2.9766391e+01
   3.9378537e-01   2.9765785e+01
   3.9388440e-01   2.9765467e+01
   3.9495273e-01   2.9762048e+01
   3.9565206e-01   2.9759813e+01
   3.9608318e-01   2.9758436e+01
   3.9687501e-01   2.9755910e+01
   3.9711044e-01   2.9755159e+01
   3.9720533e-01   2.9754857e+01
   3.9809943e-01   2.9752009e+01
   3.9822831e-01   2.9751599e+01
   3.9866975e-01   2.9750195e+01
   3.9913562e-01   2.9748714e+01
   3.9932547e-01   2.9748111e+01
   4.0021469e-01   2.9745287e+01
   4.0143901e-01   2.9741407e+01
   4.0146298e-01   2.9741331e+01
   4.0148436e-01   2.9741263e+01
   4.0269854e-01   2.9737422e+01
   4.0370134e-01   2.9734254e+01
   4.0391698e-01   2.9733574e+01
   4.0417536e-01   2.9732759e+01
   4.0512667e-01   2.9729761e+01
   4.0587838e-01   2.9727394e+01
   4.0633660e-01   2.9725953e+01
   4.0692472e-01   2.9724105e+01
   4.0753611e-01   2.9722186e+01
   4.0799066e-01   2.9720760e+01
   4.0871747e-01   2.9718482e+01
   4.0965795e-01   2.9715537e+01
   4.0987694e-01   2.9714853e+01
   4.1004621e-01   2.9714323e+01
   4.1102528e-01   2.9711264e+01
   4.1212196e-01   2.9707843e+01
   4.1218500e-01   2.9707647e+01
   4.1224973e-01   2.9707445e+01
   4.1335324e-01   2.9704009e+01
   4.1433095e-01   2.9700969e+01
   4.1458800e-01   2.9700171e+01
   4.1478766e-01   2.9699551e+01
   4.1567526e-01   2.9696797e+01
   4.1610920e-01   2.9695451e+01
   4.1641782e-01   2.9694495e+01
   4.1734172e-01   2.9691636e+01
   4.1758724e-01   2.9690876e+01
   4.1830331e-01   2.9688663e+01
   4.1874737e-01   2.9687292e+01
   4.1891584e-01   2.9686772e+01
   4.1985653e-01   2.9683871e+01
   4.2051486e-01   2.9681843e+01
   4.2110884e-01   2.9680015e+01
   4.2184328e-01   2.9677757e+01
   4.2237451e-01   2.9676125e+01
   4.2301864e-01   2.9674148e+01
   4.2358878e-01   2.9672400e+01
   4.2405436e-01   2.9670973e+01
   4.2477441e-01   2.9668769e+01
   4.2560464e-01   2.9666230e+01
   4.2594367e-01   2.9665194e+01
   4.2622639e-01   2.9664330e+01
   4.2711276e-01   2.9661625e+01
   4.2816639e-01   2.9658414e+01
   4.2827308e-01   2.9658090e+01
   4.2836235e-01   2.9657818e+01
   4.2944107e-01   2.9654536e+01
   4.3050735e-01   2.9651298e+01
   4.3060914e-01   2.9650989e+01
   4.3073131e-01   2.9650618e+01
   4.3178820e-01   2.9647414e+01
   4.3268327e-01   2.9644705e+01
   4.3297218e-01   2.9643831e+01
   4.3331690e-01   2.9642788e+01
   4.3416467e-01   2.9640227e+01
   4.3490029e-01   2.9638008e+01
   4.3536489e-01   2.9636607e+01
   4.3592047e-01   2.9634933e+01
   4.3656933e-01   2.9632980e+01
   4.3755387e-01   2.9630020e+01
   4.3793605e-01   2.9628872e+01
   4.3807183e-01   2.9628464e+01
   4.3861010e-01   2.9626848e+01
   4.3941680e-01   2.9624429e+01
   4.3969745e-01   2.9623589e+01
   4.4051562e-01   2.9621139e+01
   4.4138856e-01   2.9618529e+01
   4.4160443e-01   2.9617884e+01
   4.4187626e-01   2.9617072e+01
   4.4254116e-01   2.9615087e+01
   4.4352247e-01   2.9612161e+01
   4.4360895e-01   2.9611904e+01
   4.4369368e-01   2.9611651e+01
   4.4476124e-01   2.9608474e+01
   4.4512472e-01   2.9607393e+01
   4.4589094e-01   2.9605116e+01
   4.4655071e-01   2.9603158e+01
   4.4723048e-01   2.9601142e+01
   4.4839873e-01   2.9597682e+01
   4.4850792e-01   2.9597359e+01
   4.4864335e-01   2.9596959e+01
   4.4969072e-01   2.9593862e+01
   4.5000000e-01   2.9592949e+01


==> Figures/EMReLine1Absd3axisY.dat <==
   2.0000000e-02   3.6020264e+01
   2.0583524e-02   3.5987310e+01
   2.1020047e-02   3.5963099e+01
   2.1803783e-02   3.5920532e+01
   2.2509834e-02   3.5883123e+01
   2.3162338e-02   3.5849294e+01
   2.3998461e-02   3.5806933e+01
   2.4607078e-02   3.5776758e+01
   2.5030320e-02   3.5756087e+01
   2.5691456e-02   3.5724291e+01
   2.6276751e-02   3.5696625e+01
   2.6951481e-02   3.5665271e+01
   2.7655455e-02   3.5633146e+01
   2.8289187e-02   3.5604720e+01
   2.9161819e-02   3.5566308e+01
   2.9677294e-02   3.5543999e+01
   3.0652504e-02   3.5502533e+01
   3.1074977e-02   3.5484860e+01
   3.1988923e-02   3.5447201e+01
   3.2395324e-02   3.5430701e+01
   3.3380061e-02   3.5391318e+01
   3.3732702e-02   3.5377415e+01
   3.4784962e-02   3.5336534e+01
   3.5110388e-02   3.5324069e+01
   3.6074164e-02   3.5287629e+01
   3.6422938e-02   3.5274612e+01
   3.7357153e-02   3.5240178e+01
   3.7717057e-02   3.5227077e+01
   3.8685051e-02   3.5192276e+01
   3.9036613e-02   3.5179791e+01
   4.0062376e-02   3.5143816e+01
   4.0402873e-02   3.5132021e+01
   4.1464939e-02   3.5095681e+01
   4.1774875e-02   3.5085202e+01
   4.2843860e-02   3.5049484e+01
   4.3137137e-02   3.5039798e+01
   4.4217111e-02   3.5004531e+01
   4.4481683e-02   3.4995987e+01
   4.5605443e-02   3.4960099e+01
   4.5818808e-02   3.4953358e+01
   4.6986657e-02   3.4916859e+01
   4.7163163e-02   3.4911400e+01
   4.8342627e-02   3.4875299e+01
   4.8509639e-02   3.4870240e+01
   4.9670515e-02   3.4835418e+01
   4.9831406e-02   3.4830639e+01
   5.0989824e-02   3.4796560e+01
   5.1131253e-02   3.4792439e+01
   5.2337886e-02   3.4757612e+01
   5.2443373e-02   3.4754596e+01
   5.3704310e-02   3.4718881e+01
   5.3780654e-02   3.4716739e+01
   5.5078183e-02   3.4680668e+01
   5.5134757e-02   3.4679110e+01
   5.6452813e-02   3.4643136e+01
   5.6494764e-02   3.4642002e+01
   5.7825718e-02   3.4606325e+01
   5.7854419e-02   3.4605563e+01
   5.9189892e-02   3.4570390e+01
   5.9209429e-02   3.4569880e+01
   6.0541922e-02   3.4535383e+01
   6.0555367e-02   3.4535038e+01
   6.1886398e-02   3.4501150e+01
   6.1889217e-02   3.4501079e+01
   6.2076957e-02   3.4496344e+01
   6.3215061e-02   3.4467868e+01
   6.3232135e-02   3.4467443e+01
   6.4541500e-02   3.4435165e+01
   6.4584527e-02   3.4434113e+01
   6.5874084e-02   3.4402822e+01
   6.5942732e-02   3.4401169e+01
   6.7212705e-02   3.4370830e+01
   6.7303507e-02   3.4368678e+01
   6.8555809e-02   3.4339217e+01
   6.8665701e-02   3.4336652e+01
   6.9901991e-02   3.4308005e+01
   7.0028936e-02   3.4305086e+01
   7.1248224e-02   3.4277251e+01
   7.1391084e-02   3.4274014e+01
   7.2590433e-02   3.4247032e+01
   7.2749157e-02   3.4243487e+01
   7.3927380e-02   3.4217358e+01
   7.4104566e-02   3.4213457e+01
   7.5262660e-02   3.4188134e+01
   7.5460308e-02   3.4183843e+01
   7.6599153e-02   3.4159285e+01
   7.6818026e-02   3.4154598e+01
   7.7938006e-02   3.4130776e+01
   7.8176900e-02   3.4125730e+01
   7.9278524e-02   3.4102613e+01
   7.9536008e-02   3.4097246e+01
   8.0619716e-02   3.4074807e+01
   8.0894530e-02   3.4069155e+01
   8.1960948e-02   3.4047362e+01
   8.2252416e-02   3.4041445e+01
   8.3302103e-02   3.4020270e+01
   8.3609841e-02   3.4014103e+01
   8.4643049e-02   3.3993525e+01
   8.4967174e-02   3.3987111e+01
   8.5983846e-02   3.3967117e+01
   8.6324849e-02   3.3960453e+01
   8.7324700e-02   3.3941033e+01
   8.7682924e-02   3.3934118e+01
   8.8665752e-02   3.3915262e+01
   8.9041240e-02   3.3908102e+01
   9.0006963e-02   3.3889797e+01
   9.0399519e-02   3.3882401e+01
   9.1348396e-02   3.3864630e+01
   9.1757700e-02   3.3857010e+01
   9.2690017e-02   3.3839754e+01
   9.3115674e-02   3.3831922e+01
   9.4031709e-02   3.3815164e+01
   9.4473664e-02   3.3807126e+01
   9.5373466e-02   3.3790855e+01
   9.5831714e-02   3.3782615e+01
   9.6715443e-02   3.3766815e+01
   9.7189943e-02   3.3758380e+01
   9.8057588e-02   3.3743042e+01
   9.8548449e-02   3.3734413e+01
   9.9399778e-02   3.3719529e+01
   9.9907167e-02   3.3710708e+01
   1.0074189e-01   3.3696275e+01
   1.0126597e-01   3.3687263e+01
   1.0208385e-01   3.3673274e+01
   1.0262474e-01   3.3664072e+01
   1.0342566e-01   3.3650520e+01
   1.0398341e-01   3.3641133e+01
   1.0476739e-01   3.3628008e+01
   1.0534193e-01   3.3618440e+01
   1.0610911e-01   3.3605731e+01
   1.0670035e-01   3.3595988e+01
   1.0745090e-01   3.3583682e+01
   1.0805873e-01   3.3573769e+01
   1.0879274e-01   3.3561858e+01
   1.0941715e-01   3.3551778e+01
   1.1013458e-01   3.3540254e+01
   1.1077561e-01   3.3530010e+01
   1.1147641e-01   3.3518867e+01
   1.1213412e-01   3.3508461e+01
   1.1281825e-01   3.3497690e+01
   1.1349267e-01   3.3487126e+01
   1.1416011e-01   3.3476721e+01
   1.1485123e-01   3.3466001e+01
   1.1550197e-01   3.3455955e+01
   1.1620976e-01   3.3445083e+01
   1.1684379e-01   3.3435389e+01
   1.1756827e-01   3.3424367e+01
   1.1818558e-01   3.3415019e+01
   1.1892674e-01   3.3403850e+01
   1.1952736e-01   3.3394841e+01
   1.2028520e-01   3.3383528e+01
   1.2086914e-01   3.3374851e+01
   1.2164364e-01   3.3363397e+01
   1.2221093e-01   3.3355045e+01
   1.2300208e-01   3.3343453e+01
   1.2355272e-01   3.3335421e+01
   1.2436052e-01   3.3323692e+01
   1.2489451e-01   3.3315974e+01
   1.2571896e-01   3.3304112e+01
   1.2623629e-01   3.3296702e+01
   1.2707742e-01   3.3284709e+01
   1.2757808e-01   3.3277601e+01
   1.2843587e-01   3.3265479e+01
   1.2891986e-01   3.3258669e+01
   1.2979434e-01   3.3246420e+01
   1.3026165e-01   3.3239902e+01
   1.3115280e-01   3.3227528e+01
   1.3160343e-01   3.3221298e+01
   1.3251127e-01   3.3208801e+01
   1.3294521e-01   3.3202853e+01
   1.3386975e-01   3.3190235e+01
   1.3428700e-01   3.3184565e+01
   1.3522823e-01   3.3171828e+01
   1.3562878e-01   3.3166431e+01
   1.3658671e-01   3.3153578e+01
   1.3697057e-01   3.3148449e+01
   1.3794519e-01   3.3135481e+01
   1.3831235e-01   3.3130616e+01
   1.3930367e-01   3.3117535e+01
   1.3965413e-01   3.3112929e+01
   1.4066215e-01   3.3099738e+01
   1.4099592e-01   3.3095387e+01
   1.4202063e-01   3.3082086e+01
   1.4233771e-01   3.3077987e+01
   1.4337910e-01   3.3064578e+01
   1.4367950e-01   3.3060726e+01
   1.4473758e-01   3.3047211e+01
   1.4502128e-01   3.3043602e+01
   1.4609605e-01   3.3029983e+01
   1.4636306e-01   3.3026613e+01
   1.4745452e-01   3.3012892e+01
   1.4770485e-01   3.3009758e+01
   1.4881299e-01   3.2995936e+01
   1.4904663e-01   3.2993033e+01
   1.5017145e-01   3.2979112e+01
   1.5038841e-01   3.2976437e+01
   1.5152992e-01   3.2962418e+01
   1.5173019e-01   3.2959968e+01
   1.5288839e-01   3.2945853e+01
   1.5307198e-01   3.2943624e+01
   1.5424686e-01   3.2929414e+01
   1.5441376e-01   3.2927402e+01
   1.5560533e-01   3.2913099e+01
   1.5575554e-01   3.2911302e+01
   1.5696380e-01   3.2896907e+01
   1.5709732e-01   3.2895322e+01
   1.5832227e-01   3.2880835e+01
   1.5843911e-01   3.2879459e+01
   1.5968074e-01   3.2864883e+01
   1.5978089e-01   3.2863711e+01
   1.6103921e-01   3.2849047e+01
   1.6112268e-01   3.2848078e+01
   1.6239769e-01   3.2833327e+01
   1.6246446e-01   3.2832557e+01
   1.6375616e-01   3.2817721e+01
   1.6380625e-01   3.2817147e+01
   1.6511464e-01   3.2802226e+01
   1.6514804e-01   3.2801847e+01
   1.6647311e-01   3.2786843e+01
   1.6648982e-01   3.2786654e+01
   1.6783159e-01   3.2771568e+01
   1.6783161e-01   3.2771567e+01
   1.6783297e-01   3.2771552e+01
   1.6917339e-01   3.2756585e+01
   1.6919006e-01   3.2756400e+01
   1.7051517e-01   3.2741707e+01
   1.7054854e-01   3.2741338e+01
   1.7185696e-01   3.2726930e+01
   1.7190701e-01   3.2726381e+01
   1.7319874e-01   3.2712254e+01
   1.7326549e-01   3.2711526e+01
   1.7454053e-01   3.2697677e+01
   1.7462396e-01   3.2696773e+01
   1.7588231e-01   3.2683197e+01
   1.7598244e-01   3.2682121e+01
   1.7722409e-01   3.2668814e+01
   1.7734091e-01   3.2667566e+01
   1.7856588e-01   3.2654526e+01
   1.7869938e-01   3.2653110e+01
   1.7990766e-01   3.2640332e+01
   1.8005786e-01   3.2638749e+01
   1.8124945e-01   3.2626231e+01
   1.8141633e-01   3.2624484e+01
   1.8259123e-01   3.2612221e+01
   1.8277481e-01   3.2610311e+01
   1.8393302e-01   3.2598302e+01
   1.8413328e-01   3.2596232e+01
   1.8527480e-01   3.2584471e+01
   1.8549175e-01   3.2582243e+01
   1.8661658e-01   3.2570729e+01
   1.8685023e-01   3.2568344e+01
   1.8795837e-01   3.2557073e+01
   1.8820870e-01   3.2554535e+01
   1.8930015e-01   3.2543503e+01
   1.8956717e-01   3.2540813e+01
   1.9064193e-01   3.2530018e+01
   1.9092565e-01   3.2527177e+01
   1.9198372e-01   3.2516616e+01
   1.9228412e-01   3.2513627e+01
   1.9332550e-01   3.2503297e+01
   1.9364260e-01   3.2500161e+01
   1.9466729e-01   3.2490060e+01
   1.9500107e-01   3.2486779e+01
   1.9600907e-01   3.2476903e+01
   1.9635954e-01   3.2473479e+01
   1.9735085e-01   3.2463825e+01
   1.9771802e-01   3.2460261e+01
   1.9869264e-01   3.2450827e+01
   1.9907649e-01   3.2447122e+01
   2.0003442e-01   3.2437906e+01
   2.0043497e-01   3.2434063e+01
   2.0137621e-01   3.2425061e+01
   2.0179344e-01   3.2421083e+01
   2.0271799e-01   3.2412293e+01
   2.0315191e-01   3.2408180e+01
   2.0405977e-01   3.2399599e+01
   2.0451039e-01   3.2395353e+01
   2.0540156e-01   3.2386980e+01
   2.0586886e-01   3.2382602e+01
   2.0674334e-01   3.2374434e+01
   2.0722734e-01   3.2369926e+01
   2.0808513e-01   3.2361960e+01
   2.0858581e-01   3.2357324e+01
   2.0942691e-01   3.2349558e+01
   2.0994428e-01   3.2344794e+01
   2.1076869e-01   3.2337226e+01
   2.1130276e-01   3.2332337e+01
   2.1211048e-01   3.2324964e+01
   2.1266123e-01   3.2319951e+01
   2.1345226e-01   3.2312772e+01
   2.1401971e-01   3.2307636e+01
   2.1479405e-01   3.2300647e+01
   2.1537818e-01   3.2295390e+01
   2.1613583e-01   3.2288591e+01
   2.1673665e-01   3.2283214e+01
   2.1747761e-01   3.2276601e+01
   2.1809513e-01   3.2271105e+01
   2.1881940e-01   3.2264677e+01
   2.1945360e-01   3.2259064e+01
   2.2016118e-01   3.2252818e+01
   2.2081208e-01   3.2247089e+01
   2.2150297e-01   3.2241024e+01
   2.2217055e-01   3.2235180e+01
   2.2284475e-01   3.2229295e+01
   2.2352902e-01   3.2223337e+01
   2.2418653e-01   3.2217628e+01
   2.2488750e-01   3.2211558e+01
   2.2552832e-01   3.2206024e+01
   2.2624597e-01   3.2199843e+01
   2.2687010e-01   3.2194481e+01
   2.2760444e-01   3.2188190e+01
   2.2821188e-01   3.2183000e+01
   2.2896292e-01   3.2176601e+01
   2.2955367e-01   3.2171580e+01
   2.3032139e-01   3.2165073e+01
   2.3089545e-01   3.2160219e+01
   2.3167987e-01   3.2153605e+01
   2.3223724e-01   3.2148918e+01
   2.3303834e-01   3.2142199e+01
   2.3357902e-01   3.2137676e+01
   2.3439681e-01   3.2130852e+01
   2.3492080e-01   3.2126491e+01
   2.3575529e-01   3.2119564e+01
   2.3626259e-01   3.2115364e+01
   2.3711376e-01   3.2108335e+01
   2.3760437e-01   3.2104294e+01
   2.3847224e-01   3.2097164e+01
   2.3894616e-01   3.2093280e+01
   2.3983071e-01   3.2086050e+01
   2.4028794e-01   3.2082322e+01
   2.4118918e-01   3.2074993e+01
   2.4162972e-01   3.2071420e+01
   2.4254766e-01   3.2063992e+01
   2.4297151e-01   3.2060571e+01
   2.4390613e-01   3.2053047e+01
   2.4431329e-01   3.2049777e+01
   2.4526461e-01   3.2042157e+01
   2.4565508e-01   3.2039037e+01
   2.4662308e-01   3.2031321e+01
   2.4699686e-01   3.2028349e+01
   2.4798155e-01   3.2020539e+01
   2.4833864e-01   3.2017714e+01
   2.4934003e-01   3.2009811e+01
   2.4968043e-01   3.2007131e+01
   2.5069850e-01   3.1999135e+01
   2.5102221e-01   3.1996599e+01
   2.5205698e-01   3.1988512e+01
   2.5236400e-01   3.1986119e+01
   2.5341545e-01   3.1977941e+01
   2.5370572e-01   3.1975689e+01
   2.5477341e-01   3.1967425e+01
   2.5504638e-01   3.1965317e+01
   2.5612822e-01   3.1956984e+01
   2.5638212e-01   3.1955033e+01
   2.5747532e-01   3.1946652e+01
   2.5770661e-01   3.1944883e+01
   2.5881352e-01   3.1936437e+01
   2.5901716e-01   3.1934887e+01
   2.6014619e-01   3.1926312e+01
   2.6031513e-01   3.1925032e+01
   2.6147319e-01   3.1916277e+01
   2.6160127e-01   3.1915311e+01
   2.6279350e-01   3.1906338e+01
   2.6287504e-01   3.1905726e+01
   2.6412788e-01   3.1896340e+01
   2.6414176e-01   3.1896236e+01
   2.6458213e-01   3.1892946e+01
   2.6540397e-01   3.1886821e+01
   2.6542965e-01   3.1886630e+01
   2.6649176e-01   3.1878739e+01
   2.6667693e-01   3.1877367e+01
   2.6668149e-01   3.1877333e+01
   2.6791558e-01   3.1868207e+01
   2.6801502e-01   3.1867473e+01
   2.6922149e-01   3.1858592e+01
   2.6945410e-01   3.1856883e+01
   2.7063030e-01   3.1848266e+01
   2.7091615e-01   3.1846177e+01
   2.7210600e-01   3.1837503e+01
   2.7231945e-01   3.1835951e+01
   2.7353050e-01   3.1827164e+01
   2.7365768e-01   3.1826243e+01
   2.7488674e-01   3.1817366e+01
   2.7493911e-01   3.1816988e+01
   2.7614810e-01   3.1808293e+01
   2.7616506e-01   3.1808171e+01
   2.7731829e-01   3.1799909e+01
   2.7747870e-01   3.1798763e+01
   2.7869120e-01   3.1790115e+01
   2.7907502e-01   3.1787384e+01
   2.8014768e-01   3.1779772e+01
   2.8046104e-01   3.1777553e+01
   2.8142498e-01   3.1770742e+01
   2.8179169e-01   3.1768157e+01
   2.8260702e-01   3.1762419e+01
   2.8280772e-01   3.1761009e+01
   2.8345662e-01   3.1756457e+01
   2.8414266e-01   3.1751654e+01
   2.8450083e-01   3.1749151e+01
   2.8539436e-01   3.1742919e+01
   2.8545405e-01   3.1742503e+01
   2.8635280e-01   3.1736254e+01
   2.8704945e-01   3.1731422e+01
   2.8771611e-01   3.1726809e+01
   2.8846117e-01   3.1721664e+01
   2.8892952e-01   3.1718436e+01
   2.8986630e-01   3.1711995e+01
   2.8993352e-01   3.1711533e+01
   2.9087292e-01   3.1705094e+01
   2.9139289e-01   3.1701538e+01
   2.9248774e-01   3.1694070e+01
   2.9279335e-01   3.1691990e+01
   2.9307685e-01   3.1690062e+01
   2.9391156e-01   3.1684396e+01
   2.9431358e-01   3.1681673e+01
   2.9529052e-01   3.1675068e+01
   2.9549871e-01   3.1673663e+01
   2.9626994e-01   3.1668467e+01
   2.9666121e-01   3.1665836e+01
   2.9677085e-01   3.1665099e+01
   2.9772123e-01   3.1658722e+01
   2.9824333e-01   3.1655228e+01
   2.9888261e-01   3.1650956e+01
   2.9986033e-01   3.1644439e+01
   3.0009804e-01   3.1642858e+01
   3.0064477e-01   3.1639225e+01
   3.0129711e-01   3.1634898e+01
   3.0155396e-01   3.1633197e+01
   3.0254011e-01   3.1626677e+01
   3.0323192e-01   3.1622115e+01
   3.0382386e-01   3.1618220e+01
   3.0491798e-01   3.1611037e+01
   3.0510760e-01   3.1609795e+01
   3.0571897e-01   3.1605794e+01
   3.0639771e-01   3.1601361e+01
   3.0659619e-01   3.1600067e+01
   3.0777956e-01   3.1592364e+01
   3.0827565e-01   3.1589144e+01
   3.0911167e-01   3.1583727e+01
   3.0937513e-01   3.1582022e+01
   3.1006029e-01   3.1577596e+01
   3.1082149e-01   3.1572689e+01
   3.1121999e-01   3.1570125e+01
   3.1237305e-01   3.1562722e+01
   3.1242121e-01   3.1562414e+01
   3.1243839e-01   3.1562304e+01
   3.1364282e-01   3.1554600e+01
   3.1410618e-01   3.1551643e+01
   3.1488113e-01   3.1546707e+01
   3.1578196e-01   3.1540984e+01
   3.1612335e-01   3.1538819e+01
   3.1716161e-01   3.1532247e+01
   3.1735688e-01   3.1531014e+01
   3.1741685e-01   3.1530635e+01
   3.1858024e-01   3.1523300e+01
   3.1899442e-01   3.1520695e+01
   3.1980009e-01   3.1515637e+01
   3.2058246e-01   3.1510736e+01
   3.2102565e-01   3.1507964e+01
   3.2218793e-01   3.1500713e+01
   3.2226118e-01   3.1500257e+01
   3.2252094e-01   3.1498640e+01
   3.2350358e-01   3.1492534e+01
   3.2377946e-01   3.1490823e+01
   3.2474847e-01   3.1484823e+01
   3.2536415e-01   3.1481020e+01
   3.2598807e-01   3.1477173e+01
   3.2694727e-01   3.1471271e+01
   3.2722076e-01   3.1469591e+01
   3.2817355e-01   3.1463749e+01
   3.2844950e-01   3.1462060e+01
   3.2852787e-01   3.1461581e+01
   3.2967748e-01   3.1454560e+01
   3.3010350e-01   3.1451964e+01
   3.3090575e-01   3.1447084e+01
   3.3167528e-01   3.1442413e+01
   3.3213397e-01   3.1439634e+01
   3.3324529e-01   3.1432915e+01
   3.3336197e-01   3.1432210e+01
   3.3377971e-01   3.1429691e+01
   3.3459027e-01   3.1424811e+01
   3.3481720e-01   3.1423446e+01
   3.3581900e-01   3.1417433e+01
   3.3639211e-01   3.1414001e+01
   3.3704832e-01   3.1410078e+01
   3.3796843e-01   3.1404588e+01
   3.3827793e-01   3.1402745e+01
   3.3937992e-01   3.1396195e+01
   3.3950725e-01   3.1395439e+01
   3.3954292e-01   3.1395227e+01
   3.4073626e-01   3.1388159e+01
   3.4111535e-01   3.1385919e+01
   3.4196461e-01   3.1380908e+01
   3.4268891e-01   3.1376643e+01
   3.4319281e-01   3.1373681e+01
   3.4426704e-01   3.1367381e+01
   3.4442115e-01   3.1366478e+01
   3.4495918e-01   3.1363330e+01
   3.4564738e-01   3.1359311e+01
   3.4584402e-01   3.1358164e+01
   3.4687159e-01   3.1352179e+01
   3.4742013e-01   3.1348991e+01
   3.4809354e-01   3.1345084e+01
   3.4899612e-01   3.1339858e+01
   3.4931637e-01   3.1338007e+01
   3.5041507e-01   3.1331668e+01
   3.5054086e-01   3.1330943e+01
   3.5057800e-01   3.1330729e+01
   3.5176921e-01   3.1323880e+01
   3.5216976e-01   3.1321582e+01
   3.5300529e-01   3.1316796e+01
   3.5377489e-01   3.1312397e+01
   3.5424969e-01   3.1309687e+01
   3.5538670e-01   3.1303212e+01
   3.5549508e-01   3.1302596e+01
   3.5586098e-01   3.1300517e+01
   3.5673526e-01   3.1295558e+01
   3.5699946e-01   3.1294061e+01
   3.5796828e-01   3.1288582e+01
   3.5859382e-01   3.1285052e+01
   3.5919449e-01   3.1281668e+01
   3.6015480e-01   3.1276268e+01
   3.6041863e-01   3.1274787e+01
   3.6150672e-01   3.1268689e+01
   3.6164407e-01   3.1267920e+01
   3.6167492e-01   3.1267748e+01
   3.6286905e-01   3.1261078e+01
   3.6318581e-01   3.1259312e+01
   3.6408859e-01   3.1254288e+01
   3.6475066e-01   3.1250610e+01
   3.6530525e-01   3.1247534e+01
   3.6634309e-01   3.1241790e+01
   3.6651149e-01   3.1240860e+01
   3.6702505e-01   3.1238024e+01
   3.6769741e-01   3.1234317e+01
   3.6791770e-01   3.1233104e+01
   3.6884815e-01   3.1227988e+01
   3.6934477e-01   3.1225262e+01
   3.6987975e-01   3.1222329e+01
   3.7036034e-01   3.1219698e+01
   3.7121070e-01   3.1215051e+01
   3.7144054e-01   3.1213796e+01
   3.7176366e-01   3.1212034e+01
   3.7267557e-01   3.1207068e+01
   3.7307077e-01   3.1204919e+01
   3.7371600e-01   3.1201415e+01
   3.7410947e-01   3.1199282e+01
   3.7454224e-01   3.1196937e+01
   3.7516788e-01   3.1193553e+01
   3.7564118e-01   3.1190996e+01
   3.7601234e-01   3.1188992e+01
   3.7682967e-01   3.1184588e+01
   3.7791485e-01   3.1178754e+01
   3.7807415e-01   3.1177899e+01
   3.7840671e-01   3.1176114e+01
   3.7931684e-01   3.1171239e+01
   3.7973295e-01   3.1169014e+01
   3.8054920e-01   3.1164656e+01
   3.8150271e-01   3.1159575e+01
   3.8176884e-01   3.1158159e+01
   3.8235926e-01   3.1155022e+01
   3.8297839e-01   3.1151736e+01
   3.8326118e-01   3.1150237e+01
   3.8418258e-01   3.1145360e+01
   3.8503092e-01   3.1140880e+01
   3.8538185e-01   3.1139029e+01
   3.8610154e-01   3.1135238e+01
   3.8658910e-01   3.1132674e+01
   3.8682885e-01   3.1131414e+01
   3.8779729e-01   3.1126333e+01
   3.8860661e-01   3.1122095e+01
   3.8900366e-01   3.1120020e+01
   3.8989515e-01   3.1115366e+01
   3.9020628e-01   3.1113744e+01
   3.9033919e-01   3.1113052e+01
   3.9140639e-01   3.1107500e+01
   3.9209146e-01   3.1103944e+01
   3.9260435e-01   3.1101285e+01
   3.9359610e-01   3.1096153e+01
   3.9378537e-01   3.1095175e+01
   3.9388440e-01   3.1094663e+01
   3.9495273e-01   3.1089153e+01
   3.9565206e-01   3.1085553e+01
   3.9608318e-01   3.1083337e+01
   3.9687501e-01   3.1079272e+01
   3.9711044e-01   3.1078065e+01
   3.9720533e-01   3.1077579e+01
   3.9809943e-01   3.1073002e+01
   3.9822831e-01   3.1072343e+01
   3.9866975e-01   3.1070087e+01
   3.9913562e-01   3.1067710e+01
   3.9932547e-01   3.1066741e+01
   4.0021469e-01   3.1062212e+01
   4.0143901e-01   3.1055991e+01
   4.0146299e-01   3.1055870e+01
   4.0148439e-01   3.1055761e+01
   4.0269858e-01   3.1049610e+01
   4.0370153e-01   3.1044542e+01
   4.0391708e-01   3.1043455e+01
   4.0417528e-01   3.1042153e+01
   4.0512690e-01   3.1037361e+01
   4.0587925e-01   3.1033579e+01
   4.0633703e-01   3.1031282e+01
   4.0692378e-01   3.1028341e+01
   4.0753681e-01   3.1025272e+01
   4.0799258e-01   3.1022993e+01
   4.0871834e-01   3.1019370e+01
   4.0965721e-01   3.1014691e+01
   4.0987754e-01   3.1013594e+01
   4.1004783e-01   3.1012747e+01
   4.1102529e-01   3.1007891e+01
   4.1212196e-01   3.1002456e+01
   4.1218500e-01   3.1002144e+01
   4.1224974e-01   3.1001824e+01
   4.1335323e-01   3.0996370e+01
   4.1433095e-01   3.0991549e+01
   4.1458799e-01   3.0990283e+01
   4.1478765e-01   3.0989301e+01
   4.1567525e-01   3.0984938e+01
   4.1610915e-01   3.0982809e+01
   4.1641782e-01   3.0981295e+01
   4.1734171e-01   3.0976771e+01
   4.1758723e-01   3.0975570e+01
   4.1830331e-01   3.0972072e+01
   4.1874737e-01   3.0969906e+01
   4.1891584e-01   3.0969085e+01
   4.1985653e-01   3.0964504e+01
   4.2051486e-01   3.0961304e+01
   4.2110884e-01   3.0958421e+01
   4.2184328e-01   3.0954862e+01
   4.2237451e-01   3.0952291e+01
   4.2301864e-01   3.0949177e+01
   4.2358878e-01   3.0946425e+01
   4.2405436e-01   3.0944181e+01
   4.2477441e-01   3.0940714e+01
   4.2560464e-01   3.0936723e+01
   4.2594367e-01   3.0935096e+01
   4.2622639e-01   3.0933739e+01
   4.2711276e-01   3.0929493e+01
   4.2816639e-01   3.0924456e+01
   4.2827308e-01   3.0923946e+01
   4.2836236e-01   3.0923520e+01
   4.2944107e-01   3.0918378e+01
   4.3050735e-01   3.0913306e+01
   4.3060914e-01   3.0912823e+01
   4.3073131e-01   3.0912242e+01
   4.3178820e-01   3.0907230e+01
   4.3268327e-01   3.0902994e+01
   4.3297218e-01   3.0901628e+01
   4.3331690e-01   3.0900000e+01
   4.3416467e-01   3.0896001e+01
   4.3490029e-01   3.0892536e+01
   4.3536489e-01   3.0890351e+01
   4.3592047e-01   3.0887741e+01
   4.3656933e-01   3.0884697e+01
   4.3755387e-01   3.0880086e+01
   4.3793605e-01   3.0878299e+01
   4.3807182e-01   3.0877664e+01
   4.3861009e-01   3.0875150e+01
   4.3941680e-01   3.0871388e+01
   4.3969745e-01   3.0870080e+01
   4.4051562e-01   3.0866273e+01
   4.4138856e-01   3.0862219e+01
   4.4160443e-01   3.0861218e+01
   4.4187626e-01   3.0859957e+01
   4.4254116e-01   3.0856877e+01
   4.4352248e-01   3.0852340e+01
   4.4360895e-01   3.0851941e+01
   4.4369368e-01   3.0851549e+01
   4.4476126e-01   3.0846626e+01
   4.4512471e-01   3.0844952e+01
   4.4589102e-01   3.0841427e+01
   4.4655068e-01   3.0838397e+01
   4.4723066e-01   3.0835279e+01
   4.4839940e-01   3.0829929e+01
   4.4850807e-01   3.0829433e+01
   4.4864268e-01   3.0828817e+01
   4.4968775e-01   3.0824048e+01
   4.5000000e-01   3.0822624e+01


==> Figures/EMReLine1Simd30axisY.dat <==
   2.0000000e-02   7.8186122e+01
   2.1029760e-02   2.3400048e+02
   2.1380850e-02   2.8640921e+02
   2.2236921e-02   4.1203935e+02
   2.2897174e-02   5.0646488e+02
   2.3479035e-02   5.8755198e+02
   2.4428692e-02   7.1487764e+02
   2.4721254e-02   7.5272986e+02
   2.5764430e-02   8.8162318e+02
   2.5945493e-02   9.0299723e+02
   2.5996575e-02   9.0896861e+02
   2.7172972e-02   1.0389868e+03
   2.7552296e-02   1.0777324e+03
   2.8429163e-02   1.1608650e+03
   2.9103137e-02   1.2183830e+03
   2.9671904e-02   1.2623979e+03
   3.0696927e-02   1.3307861e+03
   3.0912034e-02   1.3433094e+03
   3.1672229e-02   1.3822913e+03
   3.2150254e-02   1.4025558e+03
   3.2284380e-02   1.4076453e+03
   3.3378267e-02   1.4392080e+03
   3.3862679e-02   1.4474905e+03
   3.4603317e-02   1.4533353e+03
   3.5453993e-02   1.4498664e+03
   3.5826018e-02   1.4449373e+03
   3.7028743e-02   1.4149376e+03
   3.7047892e-02   1.4142871e+03
   3.7053900e-02   1.4140821e+03
   3.8282543e-02   1.3612667e+03
   3.8681548e-02   1.3395294e+03
   3.9546784e-02   1.2849540e+03
   4.0357082e-02   1.2249303e+03
   4.0818233e-02   1.1870775e+03
   4.2011493e-02   1.0774684e+03
   4.2040002e-02   1.0746513e+03
   4.2128128e-02   1.0658818e+03
   4.3240263e-02   9.4843862e+02
   4.3568622e-02   9.1143404e+02
   4.4408418e-02   8.1246114e+02
   4.5079573e-02   7.2924502e+02
   4.5508901e-02   6.7429209e+02
   4.6371405e-02   5.6036095e+02
   4.6778101e-02   5.0519024e+02
   4.7944679e-02   3.4292900e+02
   4.7961698e-02   3.4052138e+02
   4.7968131e-02   3.3961210e+02
   4.9140603e-02   1.7230154e+02
   4.9460034e-02   1.2631033e+02
   5.0381782e-02  -6.6202114e+00
   5.1042107e-02  -1.0158445e+02
   5.1711960e-02  -1.9718020e+02
   5.2719170e-02  -3.3851214e+02
   5.3129138e-02  -3.9493985e+02
   5.3873446e-02  -4.9523058e+02
   5.4301696e-02  -5.5154241e+02
   5.4548089e-02  -5.8342214e+02
   5.5518593e-02  -7.0476568e+02
   5.6079912e-02  -7.7160076e+02
   5.6755239e-02  -8.4835876e+02
   5.7591443e-02  -9.3736769e+02
   5.8074775e-02  -9.8554882e+02
   5.9302682e-02  -1.0962108e+03
   5.9557145e-02  -1.1169460e+03
   5.9821688e-02  -1.1376505e+03
   6.0700328e-02  -1.2000476e+03
   6.1161103e-02  -1.2287659e+03
   6.1999834e-02  -1.2736984e+03
   6.2379479e-02  -1.2908608e+03
   6.3625515e-02  -1.3328893e+03
   6.3706720e-02  -1.3348605e+03
   6.3778475e-02  -1.3365222e+03
   6.4897541e-02  -1.3527691e+03
   6.5090058e-02  -1.3537309e+03
   6.6128044e-02  -1.3496212e+03
   6.6303529e-02  -1.3473831e+03
   6.7379125e-02  -1.3239953e+03
   6.7565686e-02  -1.3182628e+03
   6.8684119e-02  -1.2737289e+03
   6.8834851e-02  -1.2664141e+03
   7.0056318e-02  -1.1960547e+03
   7.0153744e-02  -1.1896106e+03
   7.1503019e-02  -1.0884351e+03
   7.1504026e-02  -1.0883515e+03
   7.1514941e-02  -1.0874430e+03
   7.2914063e-02  -9.6040461e+02
   7.3031872e-02  -9.4876778e+02
   7.4273441e-02  -8.1817818e+02
   7.4391756e-02  -8.0501267e+02
   7.5634803e-02  -6.6010318e+02
   7.5735518e-02  -6.4786906e+02
   7.6951280e-02  -4.9536782e+02
   7.7105360e-02  -4.7546208e+02
   7.8257613e-02  -3.2346162e+02
   7.8479438e-02  -2.9365588e+02
   7.9571234e-02  -1.4534226e+02
   7.9845989e-02  -1.0772060e+02
   8.0894041e-02   3.5985763e+01
   8.1202793e-02   7.8235249e+01
   8.2227220e-02   2.1726780e+02
   8.2563203e-02   2.6231955e+02
   8.3572449e-02   3.9518566e+02
   8.3941028e-02   4.4260677e+02
   8.4927033e-02   5.6578429e+02
   8.5326403e-02   6.1395877e+02
   8.6279117e-02   7.2418807e+02
   8.6715178e-02   7.7223391e+02
   8.7616954e-02   8.6622293e+02
   8.8100186e-02   9.1340447e+02
   8.8948335e-02   9.9038490e+02
   8.9494827e-02   1.0358385e+03
   9.0278459e-02   1.0949994e+03
   9.0873590e-02   1.1349960e+03
   9.1605928e-02   1.1781243e+03
   9.2237098e-02   1.2097396e+03
   9.2930505e-02   1.2383811e+03
   9.3591626e-02   1.2596305e+03
   9.4254347e-02   1.2749035e+03
   9.4944081e-02   1.2843239e+03
   9.5579656e-02   1.2871273e+03
   9.6303473e-02   1.2834511e+03
   9.6908508e-02   1.2747905e+03
   9.7672126e-02   1.2566667e+03
   9.8240405e-02   1.2380414e+03
   9.9046221e-02   1.2042711e+03
   9.9572985e-02   1.1776365e+03
   1.0042320e-01   1.1272980e+03
   1.0090542e-01   1.0948438e+03
   1.0180118e-01   1.0274198e+03
   1.0223749e-01   9.9135933e+02
   1.0317646e-01   9.0707466e+02
   1.0356897e-01   8.6928211e+02
   1.0454678e-01   7.6915415e+02
   1.0489982e-01   7.3104579e+02
   1.0591272e-01   6.1663720e+02
   1.0623007e-01   5.7937683e+02
   1.0727670e-01   4.5248907e+02
   1.0755977e-01   4.1723747e+02
   1.0864191e-01   2.7968850e+02
   1.0888923e-01   2.4773763e+02
   1.1001005e-01   1.0151184e+02
   1.1021882e-01   7.4102637e+01
   1.1138051e-01  -7.8352625e+01
   1.1154879e-01  -1.0036073e+02
   1.1275216e-01  -2.5609280e+02
   1.1287928e-01  -2.7232706e+02
   1.1412412e-01  -4.2797823e+02
   1.1421012e-01  -4.3848036e+02
   1.1549552e-01  -5.9041954e+02
   1.1554086e-01  -5.9559436e+02
   1.1686594e-01  -7.4010954e+02
   1.1687136e-01  -7.4067235e+02
   1.1705492e-01  -7.5960758e+02
   1.1820187e-01  -8.7100301e+02
   1.1823567e-01  -8.7410111e+02
   1.1953259e-01  -9.8414985e+02
   1.1960500e-01  -9.8977226e+02
   1.2086369e-01  -1.0780014e+03
   1.2097418e-01  -1.0848686e+03
   1.2219523e-01  -1.1508051e+03
   1.2234349e-01  -1.1575481e+03
   1.2352708e-01  -1.2012067e+03
   1.2371304e-01  -1.2064067e+03
   1.2485901e-01  -1.2282938e+03
   1.2508274e-01  -1.2305198e+03
   1.2619092e-01  -1.2316193e+03
   1.2645252e-01  -1.2294749e+03
   1.2752278e-01  -1.2112010e+03
   1.2782235e-01  -1.2033764e+03
   1.2885453e-01  -1.1675159e+03
   1.2919214e-01  -1.1528431e+03
   1.3018618e-01  -1.1014883e+03
   1.3056183e-01  -1.0789937e+03
   1.3151778e-01  -1.0144635e+03
   1.3193145e-01  -9.8341475e+02
   1.3284942e-01  -9.0818215e+02
   1.3330103e-01  -8.6812603e+02
   1.3418111e-01  -7.8475176e+02
   1.3467062e-01  -7.3554016e+02
   1.3551282e-01  -6.4660604e+02
   1.3604021e-01  -5.8841713e+02
   1.3684456e-01  -4.9645472e+02
   1.3740981e-01  -4.2980238e+02
   1.3817630e-01  -3.3723225e+02
   1.3877940e-01  -2.6296820e+02
   1.3950804e-01  -1.7203676e+02
   1.4014899e-01  -9.1341951e+01
   1.4083977e-01  -4.0715518e+00
   1.4151857e-01   8.1562382e+01
   1.4217151e-01   1.6341685e+02
   1.4288816e-01   2.5221610e+02
   1.4350324e-01   3.2720112e+02
   1.4425774e-01   4.1714754e+02
   1.4483498e-01   4.8413531e+02
   1.4562732e-01   5.7301262e+02
   1.4616671e-01   6.3121524e+02
   1.4699690e-01   7.1666253e+02
   1.4749845e-01   7.6563594e+02
   1.4836649e-01   8.4520737e+02
   1.4883018e-01   8.8484489e+02
   1.4973607e-01   9.5607424e+02
   1.5016192e-01   9.8659056e+02
   1.5110566e-01   1.0470587e+03
   1.5149366e-01   1.0689650e+03
   1.5247525e-01   1.1163684e+03
   1.5282540e-01   1.1304394e+03
   1.5384484e-01   1.1626587e+03
   1.5415714e-01   1.1698930e+03
   1.5521443e-01   1.1850585e+03
   1.5548887e-01   1.1866328e+03
   1.5658402e-01   1.1831866e+03
   1.5682061e-01   1.1804060e+03
   1.5795361e-01   1.1571582e+03
   1.5815235e-01   1.1514038e+03
   1.5932320e-01   1.1075809e+03
   1.5948408e-01   1.1002559e+03
   1.6069279e-01   1.0355407e+03
   1.6081582e-01   1.0280173e+03
   1.6206238e-01   9.4257861e+02
   1.6214756e-01   9.3614688e+02
   1.6343197e-01   8.3065785e+02
   1.6347929e-01   8.2647794e+02
   1.6480156e-01   7.0212255e+02
   1.6481103e-01   7.0118173e+02
   1.6514419e-01   6.6765404e+02
   1.6614277e-01   5.6272454e+02
   1.6617115e-01   5.5964877e+02
   1.6747450e-01   4.1381941e+02
   1.6754074e-01   4.0618929e+02
   1.6880624e-01   2.5737309e+02
   1.6891033e-01   2.4491190e+02
   1.7013798e-01   9.6429361e+01
   1.7027991e-01   7.9134341e+01
   1.7146971e-01  -6.5890078e+01
   1.7164950e-01  -8.7743755e+01
   1.7280145e-01  -2.2644606e+02
   1.7301909e-01  -2.5231049e+02
   1.7413319e-01  -3.8214261e+02
   1.7438868e-01  -4.1121139e+02
   1.7546492e-01  -5.2998653e+02
   1.7575827e-01  -5.6121766e+02
   1.7679666e-01  -6.6714486e+02
   1.7712785e-01  -6.9929176e+02
   1.7812840e-01  -7.9099917e+02
   1.7849744e-01  -8.2264879e+02
   1.7946013e-01  -8.9919548e+02
   1.7986703e-01  -9.2881261e+02
   1.8079187e-01  -9.8968898e+02
   1.8123662e-01  -1.0156656e+03
   1.8212361e-01  -1.0607826e+03
   1.8260621e-01  -1.0814908e+03
   1.8345534e-01  -1.1111589e+03
   1.8397580e-01  -1.1250057e+03
   1.8478708e-01  -1.1399043e+03
   1.8534539e-01  -1.1453877e+03
   1.8611882e-01  -1.1465258e+03
   1.8671498e-01  -1.1422886e+03
   1.8745056e-01  -1.1309590e+03
   1.8808456e-01  -1.1158415e+03
   1.8878229e-01  -1.0935686e+03
   1.8945415e-01  -1.0666557e+03
   1.9011403e-01  -1.0351399e+03
   1.9082374e-01  -9.9580358e+02
   1.9144577e-01  -9.5686242e+02
   1.9219333e-01  -9.0479718e+02
   1.9277750e-01  -8.6030599e+02
   1.9356292e-01  -7.9555598e+02
   1.9410924e-01  -7.4738930e+02
   1.9493251e-01  -6.7036664e+02
   1.9544098e-01  -6.2034186e+02
   1.9630210e-01  -5.3183525e+02
   1.9677271e-01  -4.8166013e+02
   1.9767168e-01  -3.8283316e+02
   1.9810445e-01  -3.3405851e+02
   1.9904127e-01  -2.2643760e+02
   1.9943619e-01  -1.8041632e+02
   2.0041086e-01  -6.5868189e+01
   2.0076792e-01  -2.3721708e+01
   2.0178045e-01   9.5579202e+01
   2.0209966e-01   1.3298636e+02
   2.0315004e-01   2.5460004e+02
   2.0343140e-01   2.8667701e+02
   2.0451963e-01   4.0794869e+02
   2.0476313e-01   4.3438597e+02
   2.0588922e-01   5.5250454e+02
   2.0609487e-01   5.7327269e+02
   2.0725881e-01   6.8533551e+02
   2.0742661e-01   7.0067494e+02
   2.0862839e-01   8.0375740e+02
   2.0875834e-01   8.1415978e+02
   2.0999798e-01   9.0538811e+02
   2.1009008e-01   9.1156994e+02
   2.1136757e-01   9.8819552e+02
   2.1142182e-01   9.9106486e+02
   2.1273716e-01   1.0505381e+03
   2.1275355e-01   1.0511554e+03
   2.1333037e-01   1.0708682e+03
   2.1408529e-01   1.0907315e+03
   2.1410675e-01   1.0911971e+03
   2.1541703e-01   1.1090831e+03
   2.1547634e-01   1.1094009e+03
   2.1674877e-01   1.1059124e+03
   2.1684593e-01   1.1048395e+03
   2.1808050e-01   1.0813386e+03
   2.1821552e-01   1.0776692e+03
   2.1941224e-01   1.0358947e+03
   2.1958510e-01   1.0285084e+03
   2.2074398e-01   9.7051565e+02
   2.2095469e-01   9.5842372e+02
   2.2207571e-01   8.8651999e+02
   2.2232428e-01   8.6890695e+02
   2.2340745e-01   7.8558274e+02
   2.2369387e-01   7.6184329e+02
   2.2473919e-01   6.6970232e+02
   2.2506346e-01   6.3947188e+02
   2.2607092e-01   5.4116102e+02
   2.2643305e-01   5.0433904e+02
   2.2740266e-01   4.0248019e+02
   2.2780264e-01   3.5924535e+02
   2.2873440e-01   2.5637077e+02
   2.2917222e-01   2.0718770e+02
   2.3006613e-01   1.0568043e+02
   2.3054181e-01   5.1297483e+01
   2.3139787e-01  -4.6661880e+01
   2.3191140e-01  -1.0522380e+02
   2.3272961e-01  -1.9770279e+02
   2.3328099e-01  -2.5917023e+02
   2.3406134e-01  -3.4452170e+02
   2.3465058e-01  -4.0739706e+02
   2.3539308e-01  -4.8428724e+02
   2.3602017e-01  -5.4688490e+02
   2.3672482e-01  -6.1431175e+02
   2.3738976e-01  -6.7480114e+02
   2.3805655e-01  -7.3210296e+02
   2.3875935e-01  -7.8855741e+02
   2.3938829e-01  -8.3541172e+02
   2.4012893e-01  -8.8586194e+02
   2.4072003e-01  -9.2227487e+02
   2.4149852e-01  -9.6476564e+02
   2.4205176e-01  -9.9105256e+02
   2.4286811e-01  -1.0237011e+03
   2.4338350e-01  -1.0404591e+03
   2.4423770e-01  -1.0615139e+03
   2.4471524e-01  -1.0695871e+03
   2.4560729e-01  -1.0774846e+03
   2.4604697e-01  -1.0779238e+03
   2.4697688e-01  -1.0713430e+03
   2.4737871e-01  -1.0653604e+03
   2.4834647e-01  -1.0432722e+03
   2.4871045e-01  -1.0321928e+03
   2.4971605e-01  -9.9390376e+02
   2.5004216e-01  -9.7911621e+02
   2.5108564e-01  -9.2430372e+02
   2.5137374e-01  -9.0721619e+02
   2.5245467e-01  -8.3598860e+02
   2.5270359e-01  -8.1805398e+02
   2.5381840e-01  -7.3122749e+02
   2.5402613e-01  -7.1392756e+02
   2.5516494e-01  -6.1346734e+02
   2.5532816e-01  -5.9833376e+02
   2.5648228e-01  -4.8677427e+02
   2.5659880e-01  -4.7509890e+02
   2.5775608e-01  -3.5576297e+02
   2.5783541e-01  -3.4737834e+02
   2.5897371e-01  -2.2489284e+02
   2.5906072e-01  -2.1538480e+02
   2.6014727e-01  -9.5568530e+01
   2.6030056e-01  -7.8545145e+01
   2.6143249e-01   4.7315170e+01
   2.6155608e-01   6.1037009e+01
   2.6274022e-01   1.9145920e+02
   2.6281517e-01   1.9963018e+02
   2.6409851e-01   3.3698438e+02
   2.6410001e-01   3.3714170e+02
   2.6414916e-01   3.4229718e+02
   2.6536956e-01   4.6673185e+02
   2.6540617e-01   4.7035454e+02
   2.6665258e-01   5.8902933e+02
   2.6666738e-01   5.9038135e+02
   2.6690273e-01   6.1168705e+02
   2.6793680e-01   7.0053925e+02
   2.6800547e-01   7.0615837e+02
   2.6925396e-01   8.0150515e+02
   2.6944907e-01   8.1519490e+02
   2.7066106e-01   8.9226830e+02
   2.7091340e-01   9.0653322e+02
   2.7211556e-01   9.6554044e+02
   2.7232115e-01   9.7411618e+02
   2.7353151e-01   1.0152634e+03
   2.7365928e-01   1.0186631e+03
   2.7488171e-01   1.0418562e+03
   2.7494057e-01   1.0425444e+03
   2.7613609e-01   1.0479100e+03
   2.7616565e-01   1.0478349e+03
   2.7729518e-01   1.0374668e+03
   2.7748064e-01   1.0343749e+03
   2.7864558e-01   1.0061319e+03
   2.7908225e-01   9.9168058e+02
   2.8009142e-01   9.5046769e+02
   2.8045286e-01   9.3311874e+02
   2.8142097e-01   8.8021103e+02
   2.8179204e-01   8.5752756e+02
   2.8261036e-01   8.0304356e+02
   2.8280700e-01   7.8906746e+02
   2.8345662e-01   7.4059621e+02
   2.8414266e-01   6.8575834e+02
   2.8450083e-01   6.5572979e+02
   2.8539436e-01   5.7698387e+02
   2.8545405e-01   5.7153896e+02
   2.8635280e-01   4.8707196e+02
   2.8704945e-01   4.1868910e+02
   2.8771611e-01   3.5123810e+02
   2.8846118e-01   2.7395206e+02
   2.8892952e-01   2.2452916e+02
   2.8986630e-01   1.2431217e+02
   2.8993352e-01   1.1706856e+02
   2.9087292e-01   1.5505741e+01
   2.9139289e-01  -4.0774528e+01
   2.9248774e-01  -1.5848320e+02
   2.9279334e-01  -1.9101275e+02
   2.9307684e-01  -2.2099379e+02
   2.9391156e-01  -3.0791756e+02
   2.9431358e-01  -3.4894715e+02
   2.9529062e-01  -4.4581310e+02
   2.9549866e-01  -4.6585527e+02
   2.9626799e-01  -5.3788296e+02
   2.9666109e-01  -5.7335126e+02
   2.9677139e-01  -5.8312729e+02
   2.9772121e-01  -6.6384696e+02
   2.9824373e-01  -7.0545186e+02
   2.9888266e-01  -7.5339299e+02
   2.9986160e-01  -8.2013669e+02
   3.0009849e-01  -8.3500909e+02
   3.0064059e-01  -8.6706405e+02
   3.0129945e-01  -9.0220944e+02
   3.0155877e-01  -9.1486882e+02
   3.0253809e-01  -9.5645388e+02
   3.0322508e-01  -9.7961547e+02
   3.0381778e-01  -9.9551210e+02
   3.0489871e-01  -1.0145637e+03
   3.0509993e-01  -1.0166802e+03
   3.0577518e-01  -1.0204703e+03
   3.0639616e-01  -1.0194538e+03
   3.0657251e-01  -1.0183792e+03
   3.0776757e-01  -1.0019958e+03
   3.0824218e-01  -9.9113070e+02
   3.0911874e-01  -9.6468302e+02
   3.0938689e-01  -9.5496575e+02
   3.1006297e-01  -9.2716665e+02
   3.1084982e-01  -8.8902099e+02
   3.1121662e-01  -8.6917428e+02
   3.1234453e-01  -8.0034950e+02
   3.1241862e-01  -7.9542507e+02
   3.1244435e-01  -7.9370455e+02
   3.1364246e-01  -7.0758012e+02
   3.1410772e-01  -6.7110191e+02
   3.1488098e-01  -6.0707092e+02
   3.1578198e-01  -5.2758599e+02
   3.1612335e-01  -4.9622844e+02
   3.1716161e-01  -3.9728180e+02
   3.1735688e-01  -3.7810949e+02
   3.1741685e-01  -3.7219248e+02
   3.1858024e-01  -2.5498324e+02
   3.1899442e-01  -2.1229908e+02
   3.1980009e-01  -1.2830095e+02
   3.2058246e-01  -4.5960826e+01
   3.2102565e-01   8.1515022e-01
   3.2218793e-01   1.2303884e+02
   3.2226118e-01   1.3069655e+02
   3.2252094e-01   1.5778467e+02
   3.2350358e-01   2.5882642e+02
   3.2377946e-01   2.8673238e+02
   3.2474847e-01   3.8256742e+02
   3.2536415e-01   4.4140061e+02
   3.2598807e-01   4.9908960e+02
   3.2694727e-01   5.8342279e+02
   3.2722076e-01   6.0641011e+02
   3.2817355e-01   6.8237645e+02
   3.2844950e-01   7.0314058e+02
   3.2852787e-01   7.0892875e+02
   3.2967748e-01   7.8801542e+02
   3.3010350e-01   8.1445129e+02
   3.3090575e-01   8.5973747e+02
   3.3167528e-01   8.9743110e+02
   3.3213397e-01   9.1712450e+02
   3.3324529e-01   9.5592606e+02
   3.3336197e-01   9.5925554e+02
   3.3377971e-01   9.6998978e+02
   3.3459027e-01   9.8548162e+02
   3.3481720e-01   9.8854999e+02
   3.3581900e-01   9.9539120e+02
   3.3639210e-01   9.9438198e+02
   3.3704832e-01   9.8883348e+02
   3.3796842e-01   9.7321951e+02
   3.3827793e-01   9.6593302e+02
   3.3938002e-01   9.3185567e+02
   3.3950725e-01   9.2711149e+02
   3.3954289e-01   9.2575386e+02
   3.4073627e-01   8.7305320e+02
   3.4111528e-01   8.5344056e+02
   3.4196461e-01   8.0471471e+02
   3.4268867e-01   7.5819107e+02
   3.4319280e-01   7.2323763e+02
   3.4426574e-01   6.4237550e+02
   3.4442105e-01   6.2998021e+02
   3.4496195e-01   5.8556672e+02
   3.4564770e-01   5.2664767e+02
   3.4584433e-01   5.0924305e+02
   3.4687259e-01   4.1501151e+02
   3.4742116e-01   3.6275960e+02
   3.4809484e-01   2.9703871e+02
   3.4899802e-01   2.0678525e+02
   3.4931843e-01   1.7430332e+02
   3.5041775e-01   6.1757078e+01
   3.5054367e-01   4.8779897e+01
   3.5058087e-01   4.4948379e+01
   3.5177224e-01  -7.7643593e+01
   3.5217249e-01  -1.1860853e+02
   3.5300760e-01  -2.0322495e+02
   3.5377624e-01  -2.7965289e+02
   3.5425085e-01  -3.2593325e+02
   3.5538705e-01  -4.3309041e+02
   3.5549544e-01  -4.4301210e+02
   3.5586137e-01  -4.7606420e+02
   3.5673534e-01  -5.5195966e+02
   3.5699949e-01  -5.7400886e+02
   3.5796828e-01  -6.5088624e+02
   3.5859382e-01  -6.9695975e+02
   3.5919449e-01  -7.3834982e+02
   3.6015480e-01  -7.9830950e+02
   3.6041863e-01  -8.1338463e+02
   3.6150672e-01  -8.6878984e+02
   3.6164407e-01  -8.7499773e+02
   3.6167491e-01  -8.7636621e+02
   3.6286905e-01  -9.2210248e+02
   3.6318580e-01  -9.3183123e+02
   3.6408859e-01  -9.5387157e+02
   3.6475063e-01  -9.6461269e+02
   3.6530527e-01  -9.7003868e+02
   3.6634301e-01  -9.7138966e+02
   3.6651154e-01  -9.7052625e+02
   3.6702543e-01  -9.6602871e+02
   3.6769748e-01  -9.5593847e+02
   3.6791766e-01  -9.5160159e+02
   3.6884815e-01  -9.2774321e+02
   3.6934478e-01  -9.1140377e+02
   3.6987975e-01  -8.9106311e+02
   3.7036034e-01  -8.7041692e+02
   3.7121070e-01  -8.2856763e+02
   3.7144054e-01  -8.1611857e+02
   3.7176025e-01  -7.9801461e+02
   3.7267487e-01  -7.4146432e+02
   3.7307366e-01  -7.1466535e+02
   3.7371578e-01  -6.6895317e+02
   3.7411088e-01  -6.3933259e+02
   3.7454247e-01  -6.0574863e+02
   3.7516772e-01  -5.5496126e+02
   3.7564118e-01  -5.1493583e+02
   3.7601239e-01  -4.8267887e+02
   3.7682968e-01  -4.0925097e+02
   3.7791486e-01  -3.0735914e+02
   3.7807415e-01  -2.9204062e+02
   3.7840668e-01  -2.5981662e+02
   3.7931684e-01  -1.7027828e+02
   3.7973296e-01  -1.2880186e+02
   3.8054920e-01  -4.6906640e+01
   3.8150272e-01   4.9025981e+01
   3.8176884e-01   7.5741476e+01
   3.8235923e-01   1.3471158e+02
   3.8297838e-01   1.9593927e+02
   3.8326119e-01   2.2363839e+02
   3.8418257e-01   3.1227541e+02
   3.8503093e-01   3.9123089e+02
   3.8538185e-01   4.2300550e+02
   3.8610153e-01   4.8626110e+02
   3.8658910e-01   5.2754240e+02
   3.8682885e-01   5.4733775e+02
   3.8779730e-01   6.2354829e+02
   3.8860661e-01   6.8227191e+02
   3.8900367e-01   7.0929880e+02
   3.8989515e-01   7.6536699e+02
   3.9020628e-01   7.8338569e+02
   3.9033920e-01   7.9082818e+02
   3.9140639e-01   8.4482611e+02
   3.9209146e-01   8.7393011e+02
   3.9260435e-01   8.9276716e+02
   3.9359610e-01   9.2180223e+02
   3.9378537e-01   9.2622318e+02
   3.9388440e-01   9.2838978e+02
   3.9495273e-01   9.4534008e+02
   3.9565206e-01   9.5003084e+02
   3.9608318e-01   9.5038385e+02
   3.9687501e-01   9.4599003e+02
   3.9711044e-01   9.4342706e+02
   3.9720533e-01   9.4223231e+02
   3.9809943e-01   9.2643785e+02
   3.9822831e-01   9.2348926e+02
   3.9866975e-01   9.1212325e+02
   3.9913562e-01   8.9802382e+02
   3.9932547e-01   8.9166363e+02
   4.0021469e-01   8.5726303e+02
   4.0143901e-01   7.9789743e+02
   4.0146298e-01   7.9660044e+02
   4.0148436e-01   7.9543885e+02
   4.0269854e-01   7.2328271e+02
   4.0370134e-01   6.5493681e+02
   4.0391698e-01   6.3927118e+02
   4.0417536e-01   6.2007662e+02
   4.0512667e-01   5.4573041e+02
   4.0587838e-01   4.8318841e+02
   4.0633660e-01   4.4359395e+02
   4.0692472e-01   3.9133743e+02
   4.0753611e-01   3.3549300e+02
   4.0799066e-01   2.9309516e+02
   4.0871747e-01   2.2403831e+02
   4.0965795e-01   1.3292909e+02
   4.0987694e-01   1.1149540e+02
   4.1004621e-01   9.4893571e+01
   4.1102528e-01  -1.4041220e+00
   4.1212196e-01  -1.0904645e+02
   4.1218500e-01  -1.1520664e+02
   4.1224973e-01  -1.2152397e+02
   4.1335324e-01  -2.2793249e+02
   4.1433095e-01  -3.1956773e+02
   4.1458800e-01  -3.4313761e+02
   4.1478766e-01  -3.6126682e+02
   4.1567526e-01  -4.3972948e+02
   4.1610920e-01  -4.7671585e+02
   4.1641782e-01  -5.0241274e+02
   4.1734172e-01  -5.7602820e+02
   4.1758724e-01  -5.9470173e+02
   4.1830331e-01  -6.4681656e+02
   4.1874737e-01  -6.7731078e+02
   4.1891584e-01  -6.8849680e+02
   4.1985653e-01  -7.4684489e+02
   4.2051486e-01  -7.8335952e+02
   4.2110884e-01  -8.1308759e+02
   4.2184328e-01  -8.4544855e+02
   4.2237451e-01  -8.6573391e+02
   4.2301864e-01  -8.8670728e+02
   4.2358878e-01  -9.0189514e+02
   4.2405436e-01  -9.1190719e+02
   4.2477441e-01  -9.2310101e+02
   4.2560464e-01  -9.2948127e+02
   4.2594367e-01  -9.3006736e+02
   4.2622639e-01  -9.2965821e+02
   4.2711276e-01  -9.2310311e+02
   4.2816639e-01  -9.0499718e+02
   4.2827308e-01  -9.0254446e+02
   4.2836235e-01  -9.0040532e+02
   4.2944107e-01  -8.6844827e+02
   4.3050735e-01  -8.2603182e+02
   4.3060914e-01  -8.2143474e+02
   4.3073131e-01  -8.1579310e+02
   4.3178820e-01  -7.6161479e+02
   4.3268327e-01  -7.0848168e+02
   4.3297218e-01  -6.8998247e+02
   4.3331690e-01  -6.6709480e+02
   4.3416467e-01  -6.0725496e+02
   4.3490029e-01  -5.5149317e+02
   4.3536489e-01  -5.1458758e+02
   4.3592047e-01  -4.6889966e+02
   4.3656933e-01  -4.1359393e+02
   4.3755387e-01  -3.2623317e+02
   4.3793605e-01  -2.9133631e+02
   4.3807183e-01  -2.7883064e+02
   4.3861010e-01  -2.2875593e+02
   4.3941680e-01  -1.5249761e+02
   4.3969745e-01  -1.2569454e+02
   4.4051562e-01  -4.7104059e+01
   4.4138856e-01   3.7017249e+01
   4.4160443e-01   5.7792024e+01
   4.4187626e-01   8.3897866e+01
   4.4254116e-01   1.4735933e+02
   4.4352247e-01   2.3952344e+02
   4.4360895e-01   2.4753946e+02
   4.4369368e-01   2.5537222e+02
   4.4476124e-01   3.5197947e+02
   4.4512472e-01   3.8390168e+02
   4.4589094e-01   4.4925440e+02
   4.4655071e-01   5.0317247e+02
   4.4723048e-01   5.5616167e+02
   4.4839873e-01   6.4037969e+02
   4.4850792e-01   6.4778434e+02
   4.4864335e-01   6.5684452e+02
   4.4969072e-01   7.2218941e+02
   4.5000000e-01   7.3984693e+02


==> Figures/EMReLine1Simd3axisY.dat <==
   2.0000000e-02  -2.9022069e+02
   2.0583524e-02  -5.2522954e+02
   2.1020047e-02  -6.9787594e+02
   2.1803783e-02  -9.9988743e+02
   2.2509834e-02  -1.2622053e+03
   2.3162338e-02  -1.4954093e+03
   2.3998461e-02  -1.7798186e+03
   2.4607078e-02  -1.9758614e+03
   2.5030320e-02  -2.1063704e+03
   2.5691456e-02  -2.3001134e+03
   2.6276751e-02  -2.4608999e+03
   2.6951481e-02  -2.6331266e+03
   2.7655455e-02  -2.7972134e+03
   2.8289187e-02  -2.9308104e+03
   2.9161819e-02  -3.0920854e+03
   2.9677294e-02  -3.1747558e+03
   3.0652504e-02  -3.3048044e+03
   3.1074977e-02  -3.3503736e+03
   3.1988923e-02  -3.4262695e+03
   3.2395324e-02  -3.4500782e+03
   3.3380061e-02  -3.4822406e+03
   3.3732702e-02  -3.4850584e+03
   3.4784962e-02  -3.4662935e+03
   3.5110388e-02  -3.4523967e+03
   3.6074164e-02  -3.3891570e+03
   3.6422938e-02  -3.3583193e+03
   3.7357153e-02  -3.2554760e+03
   3.7717057e-02  -3.2082148e+03
   3.8685051e-02  -3.0608665e+03
   3.9036613e-02  -3.0003190e+03
   4.0062376e-02  -2.8034535e+03
   4.0402873e-02  -2.7317691e+03
   4.1464939e-02  -2.4894493e+03
   4.1774875e-02  -2.4137075e+03
   4.2843860e-02  -2.1368228e+03
   4.3137137e-02  -2.0569280e+03
   4.4217111e-02  -1.7501016e+03
   4.4481683e-02  -1.6721881e+03
   4.5605443e-02  -1.3314617e+03
   4.5818808e-02  -1.2651984e+03
   4.6986657e-02  -8.9613205e+02
   4.7163163e-02  -8.3958778e+02
   4.8342627e-02  -4.5917889e+02
   4.8509639e-02  -4.0510749e+02
   4.9670515e-02  -3.0350026e+01
   4.9831406e-02   2.1303295e+01
   5.0989824e-02   3.8873688e+02
   5.1131253e-02   4.3295118e+02
   5.2337886e-02   8.0193945e+02
   5.2443373e-02   8.3342515e+02
   5.3704310e-02   1.1975249e+03
   5.3780654e-02   1.2187985e+03
   5.5078183e-02   1.5642654e+03
   5.5134757e-02   1.5786095e+03
   5.6452813e-02   1.8933331e+03
   5.6494764e-02   1.9027219e+03
   5.7825718e-02   2.1782536e+03
   5.7854419e-02   2.1837110e+03
   5.9189892e-02   2.4131578e+03
   5.9209429e-02   2.4161559e+03
   6.0541922e-02   2.5947442e+03
   6.0555367e-02   2.5962857e+03
   6.1886398e-02   2.7220296e+03
   6.1889217e-02   2.7222397e+03
   6.2076957e-02   2.7356672e+03
   6.3215061e-02   2.7939994e+03
   6.3232135e-02   2.7945744e+03
   6.4541500e-02   2.8119140e+03
   6.4584527e-02   2.8115986e+03
   6.5874084e-02   2.7760921e+03
   6.5942732e-02   2.7728122e+03
   6.7212705e-02   2.6872532e+03
   6.7303507e-02   2.6793671e+03
   6.8555809e-02   2.5473299e+03
   6.8665701e-02   2.5337295e+03
   6.9901991e-02   2.3594480e+03
   7.0028936e-02   2.3394169e+03
   7.1248224e-02   2.1281472e+03
   7.1391084e-02   2.1012532e+03
   7.2590433e-02   1.8593528e+03
   7.2749157e-02   1.8252991e+03
   7.3927380e-02   1.5593501e+03
   7.4104566e-02   1.5174894e+03
   7.5262660e-02   1.2337272e+03
   7.5460308e-02   1.1837046e+03
   7.6599153e-02   8.8835105e+02
   7.6818026e-02   8.3038893e+02
   7.7938006e-02   5.2971410e+02
   7.8176900e-02   4.6491106e+02
   7.9278524e-02   1.6499720e+02
   7.9536008e-02   9.4874357e+01
   8.0619716e-02  -1.9845303e+02
   8.0894530e-02  -2.7212716e+02
   8.1960948e-02  -5.5347886e+02
   8.2252416e-02  -6.2886880e+02
   8.3302103e-02  -8.9330852e+02
   8.3609841e-02  -9.6848660e+02
   8.4643049e-02  -1.2115435e+03
   8.4967174e-02  -1.2845798e+03
   8.5983846e-02  -1.5023254e+03
   8.6324849e-02  -1.5712760e+03
   8.7324700e-02  -1.7604140e+03
   8.7682924e-02  -1.8232398e+03
   8.8665752e-02  -1.9812247e+03
   8.9041240e-02  -2.0358362e+03
   9.0006963e-02  -2.1609006e+03
   9.0399519e-02  -2.2052590e+03
   9.1348396e-02  -2.2964279e+03
   9.1757700e-02  -2.3286458e+03
   9.2690017e-02  -2.3856600e+03
   9.3115674e-02  -2.4040802e+03
   9.4031709e-02  -2.4273659e+03
   9.4473664e-02  -2.4306290e+03
   9.5373466e-02  -2.4212563e+03
   9.5831714e-02  -2.4083078e+03
   9.6715443e-02  -2.3679576e+03
   9.7189943e-02  -2.3380850e+03
   9.8057588e-02  -2.2689969e+03
   9.8548449e-02  -2.2218508e+03
   9.9399778e-02  -2.1267828e+03
   9.9907167e-02  -2.0623956e+03
   1.0074189e-01  -1.9445496e+03
   1.0126597e-01  -1.8633559e+03
   1.0208385e-01  -1.7262776e+03
   1.0262474e-01  -1.6291264e+03
   1.0342566e-01  -1.4765896e+03
   1.0398341e-01  -1.3647594e+03
   1.0476739e-01  -1.2006576e+03
   1.0534193e-01  -1.0758465e+03
   1.0610911e-01  -9.0409476e+02
   1.0670035e-01  -7.6839243e+02
   1.0745090e-01  -5.9285508e+02
   1.0805873e-01  -4.4869659e+02
   1.0879274e-01  -2.7313877e+02
   1.0941715e-01  -1.2323922e+02
   1.1013458e-01   4.8739581e+01
   1.1077561e-01   2.0143961e+02
   1.1147641e-01   3.6649616e+02
   1.1213412e-01   5.1887431e+02
   1.1281825e-01   6.7399387e+02
   1.1349267e-01   8.2280065e+02
   1.1416011e-01   9.6534558e+02
   1.1485123e-01   1.1072783e+03
   1.1550197e-01   1.2350267e+03
   1.1620976e-01   1.3668112e+03
   1.1684379e-01   1.4779867e+03
   1.1756827e-01   1.5964545e+03
   1.1818558e-01   1.6897450e+03
   1.1892674e-01   1.7919071e+03
   1.1952736e-01   1.8664691e+03
   1.2028520e-01   1.9495877e+03
   1.2086914e-01   2.0050387e+03
   1.2164364e-01   2.0666977e+03
   1.2221093e-01   2.1030993e+03
   1.2300208e-01   2.1412701e+03
   1.2355272e-01   2.1591037e+03
   1.2436052e-01   2.1722010e+03
   1.2489451e-01   2.1723349e+03
   1.2571896e-01   2.1592638e+03
   1.2623629e-01   2.1429127e+03
   1.2707742e-01   2.1031069e+03
   1.2757808e-01   2.0717849e+03
   1.2843587e-01   2.0052336e+03
   1.2891986e-01   1.9607009e+03
   1.2979434e-01   1.8679650e+03
   1.3026165e-01   1.8121723e+03
   1.3115280e-01   1.6943877e+03
   1.3160343e-01   1.6294170e+03
   1.3251127e-01   1.4882852e+03
   1.3294521e-01   1.4162915e+03
   1.3386975e-01   1.2540576e+03
   1.3428700e-01   1.1772106e+03
   1.3522823e-01   9.9662866e+02
   1.3562878e-01   9.1705847e+02
   1.3658671e-01   7.2134513e+02
   1.3697057e-01   6.4108919e+02
   1.3794519e-01   4.3386563e+02
   1.3831235e-01   3.5482120e+02
   1.3930367e-01   1.4004579e+02
   1.3965413e-01   6.3929028e+01
   1.4066215e-01  -1.5418006e+02
   1.4099592e-01  -2.2586753e+02
   1.4202063e-01  -4.4291698e+02
   1.4233771e-01  -5.0891492e+02
   1.4337910e-01  -7.2042628e+02
   1.4367950e-01  -7.7973517e+02
   1.4473758e-01  -9.8123890e+02
   1.4502128e-01  -1.0331315e+03
   1.4609605e-01  -1.2202623e+03
   1.4636306e-01  -1.2642874e+03
   1.4745452e-01  -1.4328791e+03
   1.4770485e-01  -1.4688568e+03
   1.4881299e-01  -1.6150350e+03
   1.4904663e-01  -1.6430449e+03
   1.5017145e-01  -1.7633152e+03
   1.5038841e-01  -1.7836776e+03
   1.5152992e-01  -1.8750079e+03
   1.5173019e-01  -1.8882586e+03
   1.5288839e-01  -1.9481528e+03
   1.5307198e-01  -1.9550134e+03
   1.5424686e-01  -1.9815747e+03
   1.5441376e-01  -1.9829185e+03
   1.5560533e-01  -1.9749016e+03
   1.5575554e-01  -1.9717156e+03
   1.5696380e-01  -1.9285657e+03
   1.5709732e-01  -1.9219112e+03
   1.5832227e-01  -1.8437891e+03
   1.5843911e-01  -1.8347614e+03
   1.5968074e-01  -1.7225542e+03
   1.5978089e-01  -1.7122418e+03
   1.6103921e-01  -1.5675581e+03
   1.6112268e-01  -1.5570045e+03
   1.6239769e-01  -1.3821541e+03
   1.6246446e-01  -1.3723213e+03
   1.6375616e-01  -1.1702801e+03
   1.6380625e-01  -1.1620162e+03
   1.6511464e-01  -9.3637592e+02
   1.6514804e-01  -9.3038661e+02
   1.6647311e-01  -6.8529121e+02
   1.6648982e-01  -6.8211641e+02
   1.6783159e-01  -4.2218557e+02
   1.6783161e-01  -4.2218224e+02
   1.6783297e-01  -4.2191361e+02
   1.6917339e-01  -1.5575432e+02
   1.6919006e-01  -1.5242351e+02
   1.7051517e-01   1.1190542e+02
   1.7054854e-01   1.1853407e+02
   1.7185696e-01   3.7554654e+02
   1.7190701e-01   3.8523984e+02
   1.7319874e-01   6.3003234e+02
   1.7326549e-01   6.4236859e+02
   1.7454053e-01   8.7043931e+02
   1.7462396e-01   8.8482290e+02
   1.7588231e-01   1.0921517e+03
   1.7598244e-01   1.1078335e+03
   1.7722409e-01   1.2909495e+03
   1.7734091e-01   1.3070525e+03
   1.7856588e-01   1.4630885e+03
   1.7869938e-01   1.4786374e+03
   1.7990766e-01   1.6053696e+03
   1.8005786e-01   1.6193249e+03
   1.8124945e-01   1.7151986e+03
   1.8141633e-01   1.7264922e+03
   1.8259123e-01   1.7906324e+03
   1.8277481e-01   1.7982052e+03
   1.8393302e-01   1.8304129e+03
   1.8413328e-01   1.8332533e+03
   1.8527480e-01   1.8339874e+03
   1.8549175e-01   1.8311684e+03
   1.8661658e-01   1.8015149e+03
   1.8685023e-01   1.7922301e+03
   1.8795837e-01   1.7338586e+03
   1.8820870e-01   1.7174552e+03
   1.8930015e-01   1.6325647e+03
   1.8956717e-01   1.6085726e+03
   1.9064193e-01   1.4998280e+03
   1.9092565e-01   1.4679844e+03
   1.9198372e-01   1.3384452e+03
   1.9228412e-01   1.2987140e+03
   1.9332550e-01   1.1517563e+03
   1.9364260e-01   1.1043411e+03
   1.9466729e-01   9.4357664e+02
   1.9500107e-01   8.8892731e+02
   1.9600907e-01   7.1811895e+02
   1.9635954e-01   6.5693142e+02
   1.9735085e-01   4.7990903e+02
   1.9771802e-01   4.1311793e+02
   1.9869264e-01   2.3369533e+02
   1.9907649e-01   1.6245978e+02
   2.0003442e-01  -1.5645145e+01
   2.0043497e-01  -8.9962565e+01
   2.0137621e-01  -2.6320289e+02
   2.0179344e-01  -3.3906346e+02
   2.0271799e-01  -5.0413208e+02
   2.0315191e-01  -5.7985406e+02
   2.0405977e-01  -7.3374492e+02
   2.0451039e-01  -8.0754169e+02
   2.0540156e-01  -9.4760238e+02
   2.0586886e-01  -1.0176248e+03
   2.0674334e-01  -1.1415996e+03
   2.0722734e-01  -1.2059813e+03
   2.0808513e-01  -1.3120442e+03
   2.0858581e-01  -1.3689493e+03
   2.0942691e-01  -1.4557262e+03
   2.0994428e-01  -1.5033977e+03
   2.1076869e-01  -1.5699782e+03
   2.1130276e-01  -1.6067861e+03
   2.1211048e-01  -1.6527242e+03
   2.1266123e-01  -1.6772119e+03
   2.1345226e-01  -1.7025173e+03
   2.1401971e-01  -1.7134457e+03
   2.1479405e-01  -1.7185643e+03
   2.1537818e-01  -1.7149515e+03
   2.1613583e-01  -1.7007377e+03
   2.1673665e-01  -1.6818937e+03
   2.1747761e-01  -1.6495745e+03
   2.1809513e-01  -1.6151303e+03
   2.1881940e-01  -1.5662621e+03
   2.1945360e-01  -1.5161916e+03
   2.2016118e-01  -1.4526116e+03
   2.2081208e-01  -1.3872456e+03
   2.2150297e-01  -1.3110189e+03
   2.2217055e-01  -1.2310518e+03
   2.2284475e-01  -1.1444148e+03
   2.2352902e-01  -1.0509016e+03
   2.2418653e-01  -9.5620458e+02
   2.2488750e-01  -8.5055029e+02
   2.2552832e-01  -7.5019908e+02
   2.2624597e-01  -6.3413882e+02
   2.2687010e-01  -5.3053772e+02
   2.2760444e-01  -4.0610864e+02
   2.2821188e-01  -3.0160589e+02
   2.2896292e-01  -1.7111108e+02
   2.2955367e-01  -6.7947698e+01
   2.3032139e-01   6.6087168e+01
   2.3089545e-01   1.6582376e+02
   2.3167987e-01   3.0070028e+02
   2.3223724e-01   3.9511714e+02
   2.3303834e-01   5.2801949e+02
   2.3357902e-01   6.1545264e+02
   2.3439681e-01   7.4350722e+02
   2.3492080e-01   8.2254919e+02
   2.3575529e-01   9.4288728e+02
   2.3626259e-01   1.0124073e+03
   2.3711376e-01   1.1222294e+03
   2.3760437e-01   1.1813858e+03
   2.3847224e-01   1.2780262e+03
   2.3894616e-01   1.3262718e+03
   2.3983071e-01   1.4072619e+03
   2.4028794e-01   1.4443411e+03
   2.4118918e-01   1.5074698e+03
   2.4162972e-01   1.5334090e+03
   2.4254766e-01   1.5767797e+03
   2.4297151e-01   1.5918710e+03
   2.4390613e-01   1.6139517e+03
   2.4431329e-01   1.6187310e+03
   2.4526461e-01   1.6183988e+03
   2.4565508e-01   1.6136175e+03
   2.4662308e-01   1.5901949e+03
   2.4699686e-01   1.5767887e+03
   2.4798155e-01   1.5300700e+03
   2.4833864e-01   1.5091235e+03
   2.4934003e-01   1.4393929e+03
   2.4968043e-01   1.4121018e+03
   2.5069850e-01   1.3201399e+03
   2.5102221e-01   1.2877723e+03
   2.5205698e-01   1.1748525e+03
   2.5236400e-01   1.1387100e+03
   2.5341545e-01   1.0065836e+03
   2.5370572e-01   9.6797042e+02
   2.5477341e-01   8.1890820e+02
   2.5504638e-01   7.7916215e+02
   2.5612822e-01   6.1612222e+02
   2.5638212e-01   5.7671629e+02
   2.5747532e-01   4.0319459e+02
   2.5770661e-01   3.6580373e+02
   2.5881352e-01   1.8474543e+02
   2.5901716e-01   1.5116123e+02
   2.6014619e-01  -3.5381875e+01
   2.6031513e-01  -6.3261553e+01
   2.6147319e-01  -2.5288285e+02
   2.6160127e-01  -2.7363621e+02
   2.6279350e-01  -4.6347024e+02
   2.6287504e-01  -4.7619828e+02
   2.6412788e-01  -6.6634195e+02
   2.6414176e-01  -6.6838622e+02
   2.6458213e-01  -7.3243790e+02
   2.6540397e-01  -8.4739938e+02
   2.6542965e-01  -8.5089072e+02
   2.6649176e-01  -9.8929968e+02
   2.6667693e-01  -1.0121975e+03
   2.6668149e-01  -1.0127564e+03
   2.6791558e-01  -1.1546772e+03
   2.6801502e-01  -1.1652823e+03
   2.6922149e-01  -1.2832282e+03
   2.6945410e-01  -1.3036231e+03
   2.7063030e-01  -1.3943931e+03
   2.7091615e-01  -1.4132623e+03
   2.7210600e-01  -1.4778146e+03
   2.7231945e-01  -1.4869737e+03
   2.7353050e-01  -1.5246187e+03
   2.7365768e-01  -1.5271523e+03
   2.7488674e-01  -1.5375654e+03
   2.7493911e-01  -1.5374436e+03
   2.7614810e-01  -1.5218035e+03
   2.7616506e-01  -1.5214104e+03
   2.7731829e-01  -1.4835509e+03
   2.7747870e-01  -1.4765671e+03
   2.7869120e-01  -1.4105987e+03
   2.7907502e-01  -1.3849767e+03
   2.8014768e-01  -1.3018441e+03
   2.8046104e-01  -1.2744605e+03
   2.8142498e-01  -1.1819519e+03
   2.8179169e-01  -1.1436171e+03
   2.8260702e-01  -1.0526029e+03
   2.8280772e-01  -1.0290300e+03
   2.8345662e-01  -9.4987443e+02
   2.8414266e-01  -8.6161006e+02
   2.8450083e-01  -8.1380694e+02
   2.8539436e-01  -6.8995996e+02
   2.8545405e-01  -6.8146981e+02
   2.8635280e-01  -5.5083514e+02
   2.8704945e-01  -4.4641983e+02
   2.8771611e-01  -3.4448202e+02
   2.8846117e-01  -2.2886528e+02
   2.8892952e-01  -1.5555445e+02
   2.8986630e-01  -8.3216617e+00
   2.8993352e-01   2.2485761e+00
   2.9087292e-01   1.4945153e+02
   2.9139289e-01   2.3022563e+02
   2.9248774e-01   3.9731152e+02
   2.9279335e-01   4.4303714e+02
   2.9307685e-01   4.8500287e+02
   2.9391156e-01   6.0567923e+02
   2.9431358e-01   6.6210533e+02
   2.9529052e-01   7.9383219e+02
   2.9549871e-01   8.2083259e+02
   2.9626994e-01   9.1716151e+02
   2.9666121e-01   9.6372153e+02
   2.9677085e-01   9.7647191e+02
   2.9772123e-01   1.0811962e+03
   2.9824333e-01   1.1341118e+03
   2.9888261e-01   1.1941536e+03
   2.9986033e-01   1.2753232e+03
   3.0009804e-01   1.2930417e+03
   3.0064477e-01   1.3306707e+03
   3.0129711e-01   1.3697667e+03
   3.0155396e-01   1.3834011e+03
   3.0254011e-01   1.4262536e+03
   3.0323192e-01   1.4471977e+03
   3.0382386e-01   1.4590617e+03
   3.0491798e-01   1.4661692e+03
   3.0510760e-01   1.4654442e+03
   3.0571897e-01   1.4591716e+03
   3.0639771e-01   1.4452237e+03
   3.0659619e-01   1.4397656e+03
   3.0777956e-01   1.3944955e+03
   3.0827565e-01   1.3691522e+03
   3.0911167e-01   1.3182142e+03
   3.0937513e-01   1.3000732e+03
   3.1006029e-01   1.2483717e+03
   3.1082149e-01   1.1835407e+03
   3.1121999e-01   1.1466267e+03
   3.1237305e-01   1.0290851e+03
   3.1242121e-01   1.0238375e+03
   3.1243839e-01   1.0219614e+03
   3.1364282e-01   8.8284618e+02
   3.1410618e-01   8.2558702e+02
   3.1488113e-01   7.2574339e+02
   3.1578196e-01   6.0401308e+02
   3.1612335e-01   5.5648859e+02
   3.1716161e-01   4.0818866e+02
   3.1735688e-01   3.7972163e+02
   3.1741685e-01   3.7095286e+02
   3.1858024e-01   1.9878626e+02
   3.1899442e-01   1.3677720e+02
   3.1980009e-01   1.5763182e+01
   3.2058246e-01  -1.0159782e+02
   3.2102565e-01  -1.6772129e+02
   3.2218793e-01  -3.3862874e+02
   3.2226118e-01  -3.4924582e+02
   3.2252094e-01  -3.8671399e+02
   3.2350358e-01  -5.2524277e+02
   3.2377946e-01  -5.6314768e+02
   3.2474847e-01  -6.9207182e+02
   3.2536415e-01  -7.7019074e+02
   3.2598807e-01  -8.4595002e+02
   3.2694727e-01  -9.5500290e+02
   3.2722076e-01  -9.8433420e+02
   3.2817355e-01  -1.0798402e+03
   3.2844950e-01  -1.1055104e+03
   3.2852787e-01  -1.1126289e+03
   3.2967748e-01  -1.2079493e+03
   3.3010350e-01  -1.2388268e+03
   3.3090575e-01  -1.2901242e+03
   3.3167528e-01  -1.3306776e+03
   3.3213397e-01  -1.3507187e+03
   3.3324529e-01  -1.3861701e+03
   3.3336197e-01  -1.3888062e+03
   3.3377971e-01  -1.3965269e+03
   3.3459027e-01  -1.4038483e+03
   3.3481720e-01  -1.4040855e+03
   3.3581900e-01  -1.3956586e+03
   3.3639211e-01  -1.3839364e+03
   3.3704832e-01  -1.3644210e+03
   3.3796843e-01  -1.3263016e+03
   3.3827793e-01  -1.3107114e+03
   3.3937992e-01  -1.2442789e+03
   3.3950725e-01  -1.2355188e+03
   3.3954292e-01  -1.2330274e+03
   3.4073626e-01  -1.1401735e+03
   3.4111535e-01  -1.1069364e+03
   3.4196461e-01  -1.0263686e+03
   3.4268891e-01  -9.5136572e+02
   3.4319281e-01  -8.9601383e+02
   3.4426704e-01  -7.7015519e+02
   3.4442115e-01  -7.5128401e+02
   3.4495918e-01  -6.8397602e+02
   3.4564738e-01  -5.9490851e+02
   3.4584402e-01  -5.6888949e+02
   3.4687159e-01  -4.2953640e+02
   3.4742013e-01  -3.5315746e+02
   3.4809354e-01  -2.5798298e+02
   3.4899612e-01  -1.2876659e+02
   3.4931637e-01  -8.2645061e+01
   3.5041507e-01   7.5620689e+01
   3.5054086e-01   9.3710820e+01
   3.5057800e-01   9.9043969e+01
   3.5176921e-01   2.6849978e+02
   3.5216976e-01   3.2456265e+02
   3.5300529e-01   4.3933793e+02
   3.5377489e-01   5.4188152e+02
   3.5424969e-01   6.0333903e+02
   3.5538670e-01   7.4383777e+02
   3.5549508e-01   7.5669566e+02
   3.5586098e-01   7.9934519e+02
   3.5673526e-01   8.9615410e+02
   3.5699946e-01   9.2393892e+02
   3.5796828e-01   1.0194132e+03
   3.5859382e-01   1.0754246e+03
   3.5919449e-01   1.1247842e+03
   3.6015480e-01   1.1942165e+03
   3.6041863e-01   1.2111824e+03
   3.6150672e-01   1.2711006e+03
   3.6164407e-01   1.2775024e+03
   3.6167492e-01   1.2789029e+03
   3.6286905e-01   1.3226053e+03
   3.6318581e-01   1.3307322e+03
   3.6408859e-01   1.3457925e+03
   3.6475066e-01   1.3491812e+03
   3.6530525e-01   1.3470249e+03
   3.6634309e-01   1.3308140e+03
   3.6651149e-01   1.3266982e+03
   3.6702505e-01   1.3116131e+03
   3.6769741e-01   1.2861729e+03
   3.6791770e-01   1.2764506e+03
   3.6884815e-01   1.2280310e+03
   3.6934477e-01   1.1974296e+03
   3.6987975e-01   1.1608900e+03
   3.7036034e-01   1.1249927e+03
   3.7121070e-01   1.0546751e+03
   3.7144054e-01   1.0342261e+03
   3.7176366e-01   1.0044719e+03
   3.7267557e-01   9.1463317e+02
   3.7307077e-01   8.7311087e+02
   3.7371600e-01   8.0223006e+02
   3.7410947e-01   7.5724356e+02
   3.7454224e-01   7.0633267e+02
   3.7516788e-01   6.3029663e+02
   3.7564118e-01   5.7102966e+02
   3.7601234e-01   5.2360549e+02
   3.7682967e-01   4.1667792e+02
   3.7791485e-01   2.7046213e+02
   3.7807415e-01   2.4867629e+02
   3.7840671e-01   2.0300862e+02
   3.7931684e-01   7.7224372e+01
   3.7973295e-01   1.9483576e+01
   3.8054920e-01  -9.3581684e+01
   3.8150271e-01  -2.2445014e+02
   3.8176884e-01  -2.6059472e+02
   3.8235926e-01  -3.3990648e+02
   3.8297839e-01  -4.2154864e+02
   3.8326118e-01  -4.5824210e+02
   3.8418258e-01  -5.7461708e+02
   3.8503092e-01  -6.7683362e+02
   3.8538185e-01  -7.1755268e+02
   3.8610154e-01  -7.9782966e+02
   3.8658910e-01  -8.4960326e+02
   3.8682885e-01  -8.7424145e+02
   3.8779729e-01  -9.6780136e+02
   3.8860661e-01  -1.0382323e+03
   3.8900366e-01  -1.0700493e+03
   3.8989515e-01  -1.1345307e+03
   3.9020628e-01  -1.1547173e+03
   3.9033919e-01  -1.1629636e+03
   3.9140639e-01  -1.2207419e+03
   3.9209146e-01  -1.2497670e+03
   3.9260435e-01  -1.2672654e+03
   3.9359610e-01  -1.2906325e+03
   3.9378537e-01  -1.2935137e+03
   3.9388440e-01  -1.2948172e+03
   3.9495273e-01  -1.2999755e+03
   3.9565206e-01  -1.2945396e+03
   3.9608318e-01  -1.2877302e+03
   3.9687501e-01  -1.2684211e+03
   3.9711044e-01  -1.2609927e+03
   3.9720533e-01  -1.2577837e+03
   3.9809943e-01  -1.2215372e+03
   3.9822831e-01  -1.2154267e+03
   3.9866975e-01  -1.1928403e+03
   3.9913562e-01  -1.1662659e+03
   3.9932547e-01  -1.1546406e+03
   4.0021469e-01  -1.0942817e+03
   4.0143901e-01  -9.9599405e+02
   4.0146299e-01  -9.9389992e+02
   4.0148439e-01  -9.9202600e+02
   4.0269858e-01  -8.7812610e+02
   4.0370153e-01  -7.7352130e+02
   4.0391708e-01  -7.4989978e+02
   4.0417528e-01  -7.2111398e+02
   4.0512690e-01  -6.1088068e+02
   4.0587925e-01  -5.1954808e+02
   4.0633703e-01  -4.6242454e+02
   4.0692378e-01  -3.8776866e+02
   4.0753681e-01  -3.0832145e+02
   4.0799258e-01  -2.4847493e+02
   4.0871834e-01  -1.5221693e+02
   4.0965721e-01  -2.6718133e+01
   4.0987754e-01   2.8023428e+00
   4.1004783e-01   2.5605722e+01
   4.1102529e-01   1.5585080e+02
   4.1212196e-01   2.9963471e+02
   4.1218500e-01   3.0779721e+02
   4.1224974e-01   3.1616063e+02
   4.1335323e-01   4.5586392e+02
   4.1433095e-01   5.7431921e+02
   4.1458799e-01   6.0449015e+02
   4.1478765e-01   6.2760830e+02
   4.1567525e-01   7.2673896e+02
   4.1610915e-01   7.7289715e+02
   4.1641782e-01   8.0474020e+02
   4.1734171e-01   8.9476056e+02
   4.1758723e-01   9.1728464e+02
   4.1830331e-01   9.7936180e+02
   4.1874737e-01   1.0150748e+03
   4.1891584e-01   1.0280461e+03
   4.1985653e-01   1.0943581e+03
   4.2051486e-01   1.1344074e+03
   4.2110884e-01   1.1658708e+03
   4.2184328e-01   1.1984653e+03
   4.2237451e-01   1.2176045e+03
   4.2301864e-01   1.2357165e+03
   4.2358878e-01   1.2470389e+03
   4.2405436e-01   1.2529779e+03
   4.2477441e-01   1.2562807e+03
   4.2560464e-01   1.2512219e+03
   4.2594367e-01   1.2464329e+03
   4.2622639e-01   1.2412383e+03
   4.2711276e-01   1.2179564e+03
   4.2816639e-01   1.1767244e+03
   4.2827308e-01   1.1717414e+03
   4.2836236e-01   1.1674598e+03
   4.2944107e-01   1.1078944e+03
   4.3050735e-01   1.0352765e+03
   4.3060914e-01   1.0276564e+03
   4.3073131e-01   1.0183561e+03
   4.3178820e-01   9.3130349e+02
   4.3268327e-01   8.4878254e+02
   4.3297218e-01   8.2053523e+02
   4.3331690e-01   7.8587430e+02
   4.3416467e-01   6.9653313e+02
   4.3490029e-01   6.1466729e+02
   4.3536489e-01   5.6110443e+02
   4.3592047e-01   4.9539699e+02
   4.3656933e-01   4.1665847e+02
   4.3755387e-01   2.9387230e+02
   4.3793605e-01   2.4532138e+02
   4.3807182e-01   2.2798797e+02
   4.3861009e-01   1.5891501e+02
   4.3941680e-01   5.4705555e+01
   4.3969745e-01   1.8350446e+01
   4.4051562e-01  -8.7453240e+01
   4.4138856e-01  -1.9941103e+02
   4.4160443e-01  -2.2685531e+02
   4.4187626e-01  -2.6122606e+02
   4.4254116e-01  -3.4423447e+02
   4.4352248e-01  -4.6337150e+02
   4.4360895e-01  -4.7365026e+02
   4.4369368e-01  -4.8368072e+02
   4.4476126e-01  -6.0629886e+02
   4.4512471e-01  -6.4633400e+02
   4.4589102e-01  -7.2749134e+02
   4.4655068e-01  -7.9351877e+02
   4.4723066e-01  -8.5751828e+02
   4.4839940e-01  -9.5696761e+02
   4.4850807e-01  -9.6550885e+02
   4.4864268e-01  -9.7590644e+02
   4.4968775e-01  -1.0496959e+03
   4.5000000e-01  -1.0693179e+03


==> Figures/EMReLine1d30axisY.dat <==
   2.0000000e-02   2.1234013e+01
   2.1029760e-02   1.7616722e+02
   2.1380850e-02   2.2839521e+02
   2.2236921e-02   3.5393604e+02
   2.2897174e-02   4.4857660e+02
   2.3479035e-02   5.3005722e+02
   2.4428692e-02   6.5845802e+02
   2.4721254e-02   6.9672438e+02
   2.5764430e-02   8.2754877e+02
   2.5945493e-02   8.4929312e+02
   2.5996575e-02   8.5537326e+02
   2.7172972e-02   9.8836996e+02
   2.7552296e-02   1.0282095e+03
   2.8429163e-02   1.1141586e+03
   2.9103137e-02   1.1740676e+03
   2.9671904e-02   1.2202441e+03
   3.0696927e-02   1.2928539e+03
   3.0912034e-02   1.3063027e+03
   3.1672229e-02   1.3487075e+03
   3.2150254e-02   1.3712062e+03
   3.2284380e-02   1.3769321e+03
   3.3378267e-02   1.4138853e+03
   3.3862679e-02   1.4246372e+03
   3.4603317e-02   1.4343433e+03
   3.5453993e-02   1.4354061e+03
   3.5826018e-02   1.4324832e+03
   3.7028743e-02   1.4090286e+03
   3.7047892e-02   1.4084836e+03
   3.7053900e-02   1.4083115e+03
   3.8282543e-02   1.3621974e+03
   3.8681548e-02   1.3426254e+03
   3.9546784e-02   1.2926841e+03
   4.0357082e-02   1.2369104e+03
   4.0818233e-02   1.2014347e+03
   4.2011493e-02   1.0977534e+03
   4.2040002e-02   1.0950756e+03
   4.2128128e-02   1.0867412e+03
   4.3240263e-02   9.7444501e+02
   4.3568622e-02   9.3889927e+02
   4.4408418e-02   8.4346227e+02
   4.5079573e-02   7.6289124e+02
   4.5508901e-02   7.0954320e+02
   4.6371405e-02   5.9858972e+02
   4.6778101e-02   5.4472168e+02
   4.7944679e-02   3.8574623e+02
   4.7961698e-02   3.8338571e+02
   4.7968131e-02   3.8249326e+02
   4.9140603e-02   2.1780770e+02
   4.9460034e-02   1.7242203e+02
   5.0381782e-02   4.0905265e+01
   5.1042107e-02  -5.3315283e+01
   5.1711960e-02  -1.4839406e+02
   5.2719170e-02  -2.8942256e+02
   5.3129138e-02  -3.4586165e+02
   5.3873446e-02  -4.4645345e+02
   5.4301696e-02  -5.0304648e+02
   5.4548089e-02  -5.3512732e+02
   5.5518593e-02  -6.5764002e+02
   5.6079912e-02  -7.2536132e+02
   5.6755239e-02  -8.0340091e+02
   5.7591443e-02  -8.9430737e+02
   5.8074775e-02  -9.4372316e+02
   5.9302682e-02  -1.0580210e+03
   5.9557145e-02  -1.0795694e+03
   5.9821688e-02  -1.1011573e+03
   6.0700328e-02  -1.1667121e+03
   6.1161103e-02  -1.1971894e+03
   6.1999834e-02  -1.2455120e+03
   6.2379479e-02  -1.2642738e+03
   6.3625515e-02  -1.3118345e+03
   6.3706720e-02  -1.3141767e+03
   6.3778475e-02  -1.3161683e+03
   6.4897541e-02  -1.3377063e+03
   6.5090058e-02  -1.3395978e+03
   6.6128044e-02  -1.3405894e+03
   6.6303529e-02  -1.3392236e+03
   6.7379125e-02  -1.3212266e+03
   6.7565686e-02  -1.3164333e+03
   6.8684119e-02  -1.2775189e+03
   6.8834851e-02  -1.2709595e+03
   7.0056318e-02  -1.2066388e+03
   7.0153744e-02  -1.2006714e+03
   7.1503019e-02  -1.1059181e+03
   7.1504026e-02  -1.1058393e+03
   7.1514941e-02  -1.1049833e+03
   7.2914063e-02  -9.8420631e+02
   7.3031872e-02  -9.7307814e+02
   7.4273441e-02  -8.4755545e+02
   7.4391756e-02  -8.3485196e+02
   7.5634803e-02  -6.9445013e+02
   7.5735518e-02  -6.8256049e+02
   7.6951280e-02  -5.3384053e+02
   7.7105360e-02  -5.1437634e+02
   7.8257613e-02  -3.6529208e+02
   7.8479438e-02  -3.3598668e+02
   7.9571234e-02  -1.8974812e+02
   7.9845989e-02  -1.5256711e+02
   8.0894041e-02  -1.0154237e+01
   8.1202793e-02   3.1809915e+01
   8.2227220e-02   1.7028440e+02
   8.2563203e-02   2.1526050e+02
   8.3572449e-02   3.4828636e+02
   8.3941028e-02   3.9588621e+02
   8.4927033e-02   5.1991497e+02
   8.5326403e-02   5.6856389e+02
   8.6279117e-02   6.8027011e+02
   8.6715178e-02   7.2912962e+02
   8.7616954e-02   8.2510389e+02
   8.8100186e-02   8.7349364e+02
   8.8948335e-02   9.5285275e+02
   8.9494827e-02   9.9999120e+02
   9.0278459e-02   1.0617782e+03
   9.0873590e-02   1.1039159e+03
   9.1605928e-02   1.1498462e+03
   9.2237098e-02   1.1840082e+03
   9.2930505e-02   1.2155771e+03
   9.3591626e-02   1.2397284e+03
   9.4254347e-02   1.2580052e+03
   9.4944081e-02   1.2706371e+03
   9.5579656e-02   1.2764621e+03
   9.6303473e-02   1.2762827e+03
   9.6908508e-02   1.2705760e+03
   9.7672126e-02   1.2562016e+03
   9.8240405e-02   1.2403688e+03
   9.9046221e-02   1.2105390e+03
   9.9572985e-02   1.1864580e+03
   1.0042320e-01   1.1401761e+03
   1.0090542e-01   1.1099809e+03
   1.0180118e-01   1.0466380e+03
   1.0223749e-01   1.0125095e+03
   1.0317646e-01   9.3221485e+02
   1.0356897e-01   8.9602507e+02
   1.0454678e-01   7.9966978e+02
   1.0489982e-01   7.6285304e+02
   1.0591272e-01   6.5187926e+02
   1.0623007e-01   6.1562235e+02
   1.0727670e-01   4.9172484e+02
   1.0755977e-01   4.5721028e+02
   1.0864191e-01   3.2211381e+02
   1.0888923e-01   2.9065618e+02
   1.1001005e-01   1.4625761e+02
   1.1021882e-01   1.1912929e+02
   1.1138051e-01  -3.2209013e+01
   1.1154879e-01  -5.4104433e+01
   1.1275216e-01  -2.0950729e+02
   1.1287928e-01  -2.2574401e+02
   1.1412412e-01  -3.8191754e+02
   1.1421012e-01  -3.9248055e+02
   1.1549552e-01  -5.4583876e+02
   1.1554086e-01  -5.5107625e+02
   1.1686594e-01  -6.9793106e+02
   1.1687136e-01  -6.9850486e+02
   1.1705492e-01  -7.1781178e+02
   1.1820187e-01  -8.3200934e+02
   1.1823567e-01  -8.3519674e+02
   1.1953259e-01  -9.4909178e+02
   1.1960500e-01  -9.5494608e+02
   1.2086369e-01  -1.0475650e+03
   1.2097418e-01  -1.0548408e+03
   1.2219523e-01  -1.1255873e+03
   1.2234349e-01  -1.1329408e+03
   1.2352708e-01  -1.1817027e+03
   1.2371304e-01  -1.1877310e+03
   1.2485901e-01  -1.2148865e+03
   1.2508274e-01  -1.2181641e+03
   1.2619092e-01  -1.2245726e+03
   1.2645252e-01  -1.2236970e+03
   1.2752278e-01  -1.2106542e+03
   1.2782235e-01  -1.2042983e+03
   1.2885453e-01  -1.1734816e+03
   1.2919214e-01  -1.1604480e+03
   1.3018618e-01  -1.1138519e+03
   1.3056183e-01  -1.0931265e+03
   1.3151778e-01  -1.0329862e+03
   1.3193145e-01  -1.0037860e+03
   1.3284942e-01  -9.3250502e+02
   1.3330103e-01  -8.9431744e+02
   1.3418111e-01  -8.1440287e+02
   1.3467062e-01  -7.6701353e+02
   1.3551282e-01  -6.8100922e+02
   1.3604021e-01  -6.2452502e+02
   1.3684456e-01  -5.3494078e+02
   1.3740981e-01  -4.6980153e+02
   1.3817630e-01  -3.7905202e+02
   1.3877940e-01  -3.0603475e+02
   1.3950804e-01  -2.1637568e+02
   1.4014899e-01  -1.3658840e+02
   1.4083977e-01  -5.0065522e+01
   1.4151857e-01   3.5068864e+01
   1.4217151e-01   1.1666464e+02
   1.4288816e-01   2.0543451e+02
   1.4350324e-01   2.8060276e+02
   1.4425774e-01   3.7104332e+02
   1.4483498e-01   4.3860039e+02
   1.4562732e-01   5.2853772e+02
   1.4616671e-01   5.8763316e+02
   1.4699690e-01   6.7473583e+02
   1.4749845e-01   7.2485852e+02
   1.4836649e-01   8.0669574e+02
   1.4883018e-01   8.4766981e+02
   1.4973607e-01   9.2177465e+02
   1.5016192e-01   9.5374572e+02
   1.5110566e-01   1.0176818e+03
   1.5149366e-01   1.0410943e+03
   1.5247525e-01   1.0925237e+03
   1.5282540e-01   1.1080903e+03
   1.5384484e-01   1.1448423e+03
   1.5415714e-01   1.1535054e+03
   1.5521443e-01   1.1736423e+03
   1.5548887e-01   1.1765309e+03
   1.5658402e-01   1.1784110e+03
   1.5682061e-01   1.1767915e+03
   1.5795361e-01   1.1591269e+03
   1.5815235e-01   1.1543520e+03
   1.5932320e-01   1.1162587e+03
   1.5948408e-01   1.1097143e+03
   1.6069279e-01   1.0507541e+03
   1.6081582e-01   1.0438064e+03
   1.6206238e-01   9.6401938e+02
   1.6214756e-01   9.5796359e+02
   1.6343197e-01   8.5788918e+02
   1.6347929e-01   8.5390142e+02
   1.6480156e-01   7.3458804e+02
   1.6481103e-01   7.3368156e+02
   1.6514419e-01   7.0135111e+02
   1.6614277e-01   5.9967111e+02
   1.6617115e-01   5.9668376e+02
   1.6747450e-01   4.5449607e+02
   1.6754074e-01   4.4703412e+02
   1.6880624e-01   3.0099004e+02
   1.6891033e-01   2.8872773e+02
   1.7013798e-01   1.4213898e+02
   1.7027991e-01   1.2502047e+02
   1.7146971e-01  -1.8976758e+01
   1.7164950e-01  -4.0731386e+01
   1.7280145e-01  -1.7924207e+02
   1.7301909e-01  -2.0513983e+02
   1.7413319e-01  -3.3556726e+02
   1.7438868e-01  -3.6485431e+02
   1.7546492e-01  -4.8494750e+02
   1.7575827e-01  -5.1662995e+02
   1.7679666e-01  -6.2452053e+02
   1.7712785e-01  -6.5739335e+02
   1.7812840e-01  -7.5162143e+02
   1.7849744e-01  -7.8430476e+02
   1.7946013e-01  -8.6383350e+02
   1.7986703e-01  -8.9481529e+02
   1.8079187e-01  -9.5903417e+02
   1.8123662e-01  -9.8671817e+02
   1.8212361e-01  -1.0354350e+03
   1.8260621e-01  -1.0581927e+03
   1.8345534e-01  -1.0916156e+03
   1.8397580e-01  -1.1078403e+03
   1.8478708e-01  -1.1265493e+03
   1.8534539e-01  -1.1347119e+03
   1.8611882e-01  -1.1396226e+03
   1.8671498e-01  -1.1383258e+03
   1.8745056e-01  -1.1306455e+03
   1.8808456e-01  -1.1186765e+03
   1.8878229e-01  -1.0998542e+03
   1.8945415e-01  -1.0762330e+03
   1.9011403e-01  -1.0479049e+03
   1.9082374e-01  -1.0119286e+03
   1.9144577e-01  -9.7586070e+02
   1.9219333e-01  -9.2713965e+02
   1.9277750e-01  -8.8516938e+02
   1.9356292e-01  -8.2365711e+02
   1.9410924e-01  -7.7763472e+02
   1.9493251e-01  -7.0364823e+02
   1.9544098e-01  -6.5538065e+02
   1.9630210e-01  -5.6961155e+02
   1.9677271e-01  -5.2080940e+02
   1.9767168e-01  -4.2432493e+02
   1.9810445e-01  -3.7655439e+02
   1.9904127e-01  -2.7078807e+02
   1.9943619e-01  -2.2542876e+02
   2.0041086e-01  -1.1216068e+02
   2.0076792e-01  -7.0370660e+01
   2.0178045e-01   4.8302432e+01
   2.0209966e-01   8.5613880e+01
   2.0315004e-01   2.0731810e+02
   2.0343140e-01   2.3950909e+02
   2.0451963e-01   3.6164187e+02
   2.0476313e-01   3.8834771e+02
   2.0588922e-01   5.0813410e+02
   2.0609487e-01   5.2926817e+02
   2.0725881e-01   6.4382383e+02
   2.0742661e-01   6.5956950e+02
   2.0862839e-01   7.6596891e+02
   2.0875834e-01   7.7676310e+02
   2.0999798e-01   8.7211143e+02
   2.1009008e-01   8.7862019e+02
   2.1136757e-01   9.6012706e+02
   2.1142182e-01   9.6321417e+02
   2.1273716e-01   1.0282676e+03
   2.1275355e-01   1.0289570e+03
   2.1333037e-01   1.0512608e+03
   2.1408529e-01   1.0746291e+03
   2.1410675e-01   1.0751956e+03
   2.1541703e-01   1.0994017e+03
   2.1547634e-01   1.1000105e+03
   2.1674877e-01   1.1028519e+03
   2.1684593e-01   1.1022662e+03
   2.1808050e-01   1.0849701e+03
   2.1821552e-01   1.0819784e+03
   2.1941224e-01   1.0461587e+03
   2.1958510e-01   1.0396235e+03
   2.2074398e-01   9.8722320e+02
   2.2095469e-01   9.7612745e+02
   2.2207571e-01   9.0935613e+02
   2.2232428e-01   8.9284555e+02
   2.2340745e-01   8.1411253e+02
   2.2369387e-01   7.9153389e+02
   2.2473919e-01   7.0337917e+02
   2.2506346e-01   6.7431221e+02
   2.2607092e-01   5.7933721e+02
   2.2643305e-01   5.4361973e+02
   2.2740266e-01   4.4441937e+02
   2.2780264e-01   4.0216442e+02
   2.2873440e-01   3.0126221e+02
   2.2917222e-01   2.5286705e+02
   2.3006613e-01   1.5265474e+02
   2.3054181e-01   9.8800878e+01
   2.3139787e-01   1.4841344e+00
   2.3191140e-01  -5.6871466e+01
   2.3272961e-01  -1.4932032e+02
   2.3328099e-01  -2.1096287e+02
   2.3406134e-01  -2.9684388e+02
   2.3465058e-01  -3.6032691e+02
   2.3539308e-01  -4.3824267e+02
   2.3602017e-01  -5.0192203e+02
   2.3672482e-01  -5.7079843e+02
   2.3738976e-01  -6.3287343e+02
   2.3805655e-01  -6.9197073e+02
   2.3875935e-01  -7.5053137e+02
   2.3938829e-01  -7.9944560e+02
   2.4012893e-01  -8.5252475e+02
   2.4072003e-01  -8.9117969e+02
   2.4149852e-01  -9.3680884e+02
   2.4205176e-01  -9.6543910e+02
   2.4286811e-01  -1.0017062e+03
   2.4338350e-01  -1.0208321e+03
   2.4423770e-01  -1.0459402e+03
   2.4471524e-01  -1.0563351e+03
   2.4560729e-01  -1.0686596e+03
   2.4604697e-01  -1.0713117e+03
   2.4697688e-01  -1.0694557e+03
   2.4737871e-01  -1.0655238e+03
   2.4834647e-01  -1.0483686e+03
   2.4871045e-01  -1.0391356e+03
   2.4971605e-01  -1.0058862e+03
   2.5004216e-01  -9.9270989e+02
   2.5108564e-01  -9.4293225e+02
   2.5137374e-01  -9.2720186e+02
   2.5245467e-01  -8.6088372e+02
   2.5270359e-01  -8.4404103e+02
   2.5381840e-01  -7.6186173e+02
   2.5402613e-01  -7.4538803e+02
   2.5516494e-01  -6.4916029e+02
   2.5532816e-01  -6.3459739e+02
   2.5648228e-01  -5.2673345e+02
   2.5659880e-01  -5.1540306e+02
   2.5775608e-01  -3.9912702e+02
   2.5783541e-01  -3.9093182e+02
   2.5897371e-01  -2.7079121e+02
   2.5906072e-01  -2.6143867e+02
   2.6014727e-01  -1.4320284e+02
   2.6030056e-01  -1.2635761e+02
   2.6143249e-01  -1.3940618e+00
   2.6155608e-01   1.2266993e+01
   2.6274022e-01   1.4256446e+02
   2.6281517e-01   1.5074996e+02
   2.6409851e-01   2.8886907e+02
   2.6410001e-01   2.8902773e+02
   2.6414916e-01   2.9422322e+02
   2.6536956e-01   4.2023491e+02
   2.6540617e-01   4.2391533e+02
   2.6665258e-01   5.4500542e+02
   2.6666738e-01   5.4639020e+02
   2.6690273e-01   5.6822337e+02
   2.6793680e-01   6.5979331e+02
   2.6800547e-01   6.6560692e+02
   2.6925396e-01   7.6489292e+02
   2.6944907e-01   7.7925228e+02
   2.7066106e-01   8.6084736e+02
   2.7091340e-01   8.7611541e+02
   2.7211556e-01   9.4021039e+02
   2.7232115e-01   9.4969562e+02
   2.7353151e-01   9.9643780e+02
   2.7365928e-01   1.0004460e+03
   2.7488171e-01   1.0296303e+03
   2.7494057e-01   1.0306124e+03
   2.7613609e-01   1.0420459e+03
   2.7616565e-01   1.0421224e+03
   2.7729518e-01   1.0375808e+03
   2.7748064e-01   1.0354488e+03
   2.7864558e-01   1.0132103e+03
   2.7908225e-01   1.0009908e+03
   2.8009142e-01   9.6485151e+02
   2.8045286e-01   9.4928719e+02
   2.8142097e-01   9.0103349e+02
   2.8179204e-01   8.8008311e+02
   2.8261036e-01   8.2929303e+02
   2.8280700e-01   8.1617920e+02
   2.8345662e-01   7.7046651e+02
   2.8414266e-01   7.1839179e+02
   2.8450083e-01   6.8974327e+02
   2.8539436e-01   6.1422341e+02
   2.8545405e-01   6.0898405e+02
   2.8635280e-01   5.2741040e+02
   2.8704945e-01   4.6102651e+02
   2.8771611e-01   3.9528062e+02
   2.8846118e-01   3.1963543e+02
   2.8892952e-01   2.7111298e+02
   2.8986630e-01   1.7234475e+02
   2.8993352e-01   1.6518931e+02
   2.9087292e-01   6.4578292e+01
   2.9139289e-01   8.6297881e+00
   2.9248774e-01  -1.0889511e+02
   2.9279334e-01  -1.4147003e+02
   2.9307684e-01  -1.7154509e+02
   2.9391156e-01  -2.5903595e+02
   2.9431358e-01  -3.0046373e+02
   2.9529062e-01  -3.9867155e+02
   2.9549866e-01  -4.1905784e+02
   2.9626799e-01  -4.9258396e+02
   2.9666109e-01  -5.2891397e+02
   2.9677139e-01  -5.3894570e+02
   2.9772121e-01  -6.2214233e+02
   2.9824373e-01  -6.6528647e+02
   2.9888266e-01  -7.1527737e+02
   2.9986160e-01  -7.8549752e+02
   3.0009849e-01  -8.0126117e+02
   3.0064059e-01  -8.3544496e+02
   3.0129945e-01  -8.7332272e+02
   3.0155877e-01  -8.8709142e+02
   3.0253809e-01  -9.3306809e+02
   3.0322508e-01  -9.5946098e+02
   3.0381778e-01  -9.7823149e+02
   3.0489871e-01  -1.0026967e+03
   3.0509993e-01  -1.0058388e+03
   3.0577518e-01  -1.0131114e+03
   3.0639616e-01  -1.0153327e+03
   3.0657251e-01  -1.0151820e+03
   3.0776757e-01  -1.0050766e+03
   3.0824218e-01  -9.9670020e+02
   3.0911874e-01  -9.7481033e+02
   3.0938689e-01  -9.6647378e+02
   3.1006297e-01  -9.4211250e+02
   3.1084982e-01  -9.0787382e+02
   3.1121662e-01  -8.8981176e+02
   3.1234453e-01  -8.2626154e+02
   3.1241862e-01  -8.2167854e+02
   3.1244435e-01  -8.2007521e+02
   3.1364246e-01  -7.3913205e+02
   3.1410772e-01  -7.0454243e+02
   3.1488098e-01  -6.4346386e+02
   3.1578198e-01  -5.6711774e+02
   3.1612335e-01  -5.3686827e+02
   3.1716161e-01  -4.4093035e+02
   3.1735688e-01  -4.2228989e+02
   3.1741685e-01  -4.1652990e+02
   3.1858024e-01  -3.0195114e+02
   3.1899442e-01  -2.6004445e+02
   3.1980009e-01  -1.7728399e+02
   3.2058246e-01  -9.5812585e+01
   3.2102565e-01  -4.9388770e+01
   3.2218793e-01   7.2445355e+01
   3.2226118e-01   8.0099222e+01
   3.2252094e-01   1.0719146e+02
   3.2350358e-01   2.0868924e+02
   3.2377946e-01   2.3680538e+02
   3.2474847e-01   3.3374354e+02
   3.2536415e-01   3.9353554e+02
   3.2598807e-01   4.5240069e+02
   3.2694727e-01   5.3893789e+02
   3.2722076e-01   5.6262928e+02
   3.2817355e-01   6.4136652e+02
   3.2844950e-01   6.6299129e+02
   3.2852787e-01   6.6903159e+02
   3.2967748e-01   7.5216544e+02
   3.3010350e-01   7.8023317e+02
   3.3090575e-01   8.2878690e+02
   3.3167528e-01   8.6982261e+02
   3.3213397e-01   8.9159279e+02
   3.3324529e-01   9.3567365e+02
   3.3336197e-01   9.3957281e+02
   3.3377971e-01   9.5237535e+02
   3.3459027e-01   9.7198436e+02
   3.3481720e-01   9.7622266e+02
   3.3581900e-01   9.8831338e+02
   3.3639210e-01   9.9034783e+02
   3.3704832e-01   9.8830425e+02
   3.3796842e-01   9.7760852e+02
   3.3827793e-01   9.7197198e+02
   3.3938002e-01   9.4370224e+02
   3.3950725e-01   9.3962604e+02
   3.3954289e-01   9.3845439e+02
   3.4073627e-01   8.9184348e+02
   3.4111528e-01   8.7411271e+02
   3.4196461e-01   8.2947462e+02
   3.4268867e-01   7.8628563e+02
   3.4319280e-01   7.5356463e+02
   3.4426574e-01   6.7715932e+02
   3.4442105e-01   6.6537963e+02
   3.4496195e-01   6.2302597e+02
   3.4564770e-01   5.6653426e+02
   3.4584433e-01   5.4979588e+02
   3.4687259e-01   4.5872825e+02
   3.4742116e-01   4.0796527e+02
   3.4809484e-01   3.4386544e+02
   3.4899802e-01   2.5541515e+02
   3.4931843e-01   2.2347834e+02
   3.5041775e-01   1.1233942e+02
   3.5054367e-01   9.9498622e+01
   3.5058087e-01   9.5703084e+01
   3.5177224e-01  -2.6213647e+01
   3.5217249e-01  -6.7124224e+01
   3.5300760e-01  -1.5193668e+02
   3.5377624e-01  -2.2889142e+02
   3.5425085e-01  -2.7565490e+02
   3.5538705e-01  -3.8448843e+02
   3.5549544e-01  -3.9460111e+02
   3.5586137e-01  -4.2834538e+02
   3.5673534e-01  -5.0623039e+02
   3.5699949e-01  -5.2894587e+02
   3.5796828e-01  -6.0859095e+02
   3.5859382e-01  -6.5668216e+02
   3.5919449e-01  -7.0017343e+02
   3.6015480e-01  -7.6381091e+02
   3.6041863e-01  -7.7995383e+02
   3.6150672e-01  -8.4005424e+02
   3.6164407e-01  -8.4687459e+02
   3.6167491e-01  -8.4838230e+02
   3.6286905e-01  -8.9975471e+02
   3.6318580e-01  -9.1103927e+02
   3.6408859e-01  -9.3764543e+02
   3.6475063e-01  -9.5183035e+02
   3.6530527e-01  -9.6019079e+02
   3.6634301e-01  -9.6711881e+02
   3.6651154e-01  -9.6716782e+02
   3.6702543e-01  -9.6546072e+02
   3.6769748e-01  -9.5902085e+02
   3.6791766e-01  -9.5587922e+02
   3.6884815e-01  -9.3703681e+02
   3.6934478e-01  -9.2334398e+02
   3.6987975e-01  -9.0581752e+02
   3.7036034e-01  -8.8766372e+02
   3.7121070e-01  -8.5010838e+02
   3.7144054e-01  -8.3879810e+02
   3.7176025e-01  -8.2226596e+02
   3.7267487e-01  -7.7000195e+02
   3.7307366e-01  -7.4500084e+02
   3.7371578e-01  -7.0206909e+02
   3.7411088e-01  -6.7408633e+02
   3.7454247e-01  -6.4222423e+02
   3.7516772e-01  -5.9379622e+02
   3.7564118e-01  -5.5545345e+02
   3.7601239e-01  -5.2445203e+02
   3.7682968e-01  -4.5353819e+02
   3.7791486e-01  -3.5448466e+02
   3.7807415e-01  -3.3954357e+02
   3.7840668e-01  -3.0806348e+02
   3.7931684e-01  -2.2018951e+02
   3.7973296e-01  -1.7934050e+02
   3.8054920e-01  -9.8373251e+01
   3.8150272e-01  -3.0472484e+00
   3.8176884e-01   2.3578859e+01
   3.8235923e-01   8.2516778e+01
   3.8297838e-01   1.4392788e+02
   3.8326119e-01   1.7177391e+02
   3.8418257e-01   2.6124438e+02
   3.8503093e-01   3.4138840e+02
   3.8538185e-01   3.7375951e+02
   3.8610153e-01   4.3847147e+02
   3.8658910e-01   4.8088182e+02
   3.8682885e-01   5.0127314e+02
   3.8779730e-01   5.8022558e+02
   3.8860661e-01   6.4158467e+02
   3.8900367e-01   6.7000532e+02
   3.8989515e-01   7.2947239e+02
   3.9020628e-01   7.4873901e+02
   3.9033920e-01   7.5672643e+02
   3.9140639e-01   8.1537057e+02
   3.9209146e-01   8.4765604e+02
   3.9260435e-01   8.6896343e+02
   3.9359610e-01   9.0297503e+02
   3.9378537e-01   9.0836556e+02
   3.9388440e-01   9.1104357e+02
   3.9495273e-01   9.3363566e+02
   3.9565206e-01   9.4210559e+02
   3.9608318e-01   9.4481170e+02
   3.9687501e-01   9.4476805e+02
   3.9711044e-01   9.4350344e+02
   3.9720533e-01   9.4283184e+02
   3.9809943e-01   9.3195668e+02
   3.9822831e-01   9.2971488e+02
   3.9866975e-01   9.2076012e+02
   3.9913562e-01   9.0918570e+02
   3.9932547e-01   9.0384989e+02
   4.0021469e-01   8.7416715e+02
   4.0143901e-01   8.2105446e+02
   4.0146298e-01   8.1987807e+02
   4.0148436e-01   8.1882410e+02
   4.0269854e-01   7.5248505e+02
   4.0370134e-01   6.8858675e+02
   4.0391698e-01   6.7384264e+02
   4.0417536e-01   6.5573147e+02
   4.0512667e-01   5.8508110e+02
   4.0587838e-01   5.2519035e+02
   4.0633660e-01   4.8709620e+02
   4.0692472e-01   4.3661134e+02
   4.0753611e-01   3.8242511e+02
   4.0799066e-01   3.4114285e+02
   4.0871747e-01   2.7362705e+02
   4.0965795e-01   1.8407698e+02
   4.0987694e-01   1.6295483e+02
   4.1004621e-01   1.4657320e+02
   4.1102528e-01   5.1160645e+01
   4.1212196e-01  -5.6143546e+01
   4.1218500e-01  -6.2297854e+01
   4.1224973e-01  -6.8613732e+01
   4.1335324e-01  -1.7546846e+02
   4.1433095e-01  -2.6809406e+02
   4.1458800e-01  -2.9199743e+02
   4.1478766e-01  -3.1041413e+02
   4.1567526e-01  -3.9046936e+02
   4.1610920e-01  -4.2838801e+02
   4.1641782e-01  -4.5480807e+02
   4.1734172e-01  -5.3088985e+02
   4.1758724e-01  -5.5028508e+02
   4.1830331e-01  -6.0469387e+02
   4.1874737e-01  -6.3672050e+02
   4.1891584e-01  -6.4850897e+02
   4.1985653e-01  -7.1047968e+02
   4.2051486e-01  -7.4974140e+02
   4.2110884e-01  -7.8208604e+02
   4.2184328e-01  -8.1785320e+02
   4.2237451e-01  -8.4070196e+02
   4.2301864e-01  -8.6489355e+02
   4.2358878e-01  -8.8301360e+02
   4.2405436e-01  -8.9547110e+02
   4.2477441e-01  -9.1052741e+02
   4.2560464e-01  -9.2145140e+02
   4.2594367e-01  -9.2391241e+02
   4.2622639e-01  -9.2507447e+02
   4.2711276e-01  -9.2346579e+02
   4.2816639e-01  -9.1123571e+02
   4.2827308e-01  -9.0937754e+02
   4.2836235e-01  -9.0773572e+02
   4.2944107e-01  -8.8170013e+02
   4.3050735e-01  -8.4497448e+02
   4.3060914e-01  -8.4091351e+02
   4.3073131e-01  -8.3591431e+02
   4.3178820e-01  -7.8709034e+02
   4.3268327e-01  -7.3825033e+02
   4.3297218e-01  -7.2109419e+02
   4.3331690e-01  -6.9977214e+02
   4.3416467e-01  -6.4356539e+02
   4.3490029e-01  -5.9072877e+02
   4.3536489e-01  -5.5556299e+02
   4.3592047e-01  -5.1182285e+02
   4.3656933e-01  -4.5860335e+02
   4.3755387e-01  -3.7398983e+02
   4.3793605e-01  -3.4005565e+02
   4.3807183e-01  -3.2787048e+02
   4.3861010e-01  -2.7895855e+02
   4.3941680e-01  -2.0411476e+02
   4.3969745e-01  -1.7772809e+02
   4.4051562e-01  -1.0007072e+02
   4.4138856e-01  -1.6516446e+01
   4.4160443e-01   4.1794465e+00
   4.4187626e-01   3.0225888e+01
   4.4254116e-01   9.3750086e+01
   4.4352247e-01   1.8647957e+02
   4.4360895e-01   1.9456572e+02
   4.4369368e-01   2.0247199e+02
   4.4476124e-01   3.0043623e+02
   4.4512472e-01   3.3296312e+02
   4.4589094e-01   3.9984435e+02
   4.4655071e-01   4.5533361e+02
   4.4723048e-01   5.1018078e+02
   4.4839873e-01   5.9814637e+02
   4.4850792e-01   6.0592351e+02
   4.4864335e-01   6.1545786e+02
   4.4969072e-01   6.8482193e+02
   4.5000000e-01   7.0374821e+02


==> Figures/EMReLine1d3axisY.dat <==
   2.0000000e-02  -1.9980840e+02
   2.0583524e-02  -4.3289122e+02
   2.1020047e-02  -6.0425114e+02
   2.1803783e-02  -9.0448776e+02
   2.2509834e-02  -1.1656910e+03
   2.3162338e-02  -1.3982665e+03
   2.3998461e-02  -1.6825323e+03
   2.4607078e-02  -1.8788499e+03
   2.5030320e-02  -2.0097385e+03
   2.5691456e-02  -2.2044316e+03
   2.6276751e-02  -2.3663692e+03
   2.6951481e-02  -2.5403026e+03
   2.7655455e-02  -2.7065788e+03
   2.8289187e-02  -2.8424766e+03
   2.9161819e-02  -3.0074651e+03
   2.9677294e-02  -3.0925518e+03
   3.0652504e-02  -3.2277681e+03
   3.1074977e-02  -3.2757278e+03
   3.1988923e-02  -3.3572478e+03
   3.2395324e-02  -3.3836792e+03
   3.3380061e-02  -3.4226191e+03
   3.3732702e-02  -3.4279433e+03
   3.4784962e-02  -3.4170532e+03
   3.5110388e-02  -3.4056494e+03
   3.6074164e-02  -3.3500384e+03
   3.6422938e-02  -3.3220080e+03
   3.7357153e-02  -3.2268265e+03
   3.7717057e-02  -3.1825443e+03
   3.8685051e-02  -3.0432769e+03
   3.9036613e-02  -2.9856706e+03
   4.0062376e-02  -2.7973690e+03
   4.0402873e-02  -2.7285119e+03
   4.1464939e-02  -2.4948925e+03
   4.1774875e-02  -2.4216578e+03
   4.2843860e-02  -2.1531995e+03
   4.3137137e-02  -2.0755710e+03
   4.4217111e-02  -1.7767711e+03
   4.4481683e-02  -1.7007715e+03
   4.5605443e-02  -1.3677437e+03
   4.5818808e-02  -1.3028928e+03
   4.6986657e-02  -9.4101382e+02
   4.7163163e-02  -8.8550932e+02
   4.8342627e-02  -5.1142126e+02
   4.8509639e-02  -4.5819493e+02
   4.9670515e-02  -8.8643725e+01
   4.9831406e-02  -3.7660268e+01
   5.0989824e-02   3.2565474e+02
   5.1131253e-02   3.6941253e+02
   5.2337886e-02   7.3529264e+02
   5.2443373e-02   7.6654126e+02
   5.3704310e-02   1.1286815e+03
   5.3780654e-02   1.1498619e+03
   5.5078183e-02   1.4946723e+03
   5.5134757e-02   1.5090068e+03
   5.6452813e-02   1.8244462e+03
   5.6494764e-02   1.8338717e+03
   5.7825718e-02   2.1114890e+03
   5.7854419e-02   2.1170006e+03
   5.9189892e-02   2.3498415e+03
   5.9209429e-02   2.3528952e+03
   6.0541922e-02   2.5360763e+03
   6.0555367e-02   2.5376679e+03
   6.1886398e-02   2.6690909e+03
   6.1889217e-02   2.6693137e+03
   6.2076957e-02   2.6836182e+03
   6.3215061e-02   2.7476849e+03
   6.3232135e-02   2.7483487e+03
   6.4541500e-02   2.7730266e+03
   6.4584527e-02   2.7729605e+03
   6.5874084e-02   2.7453319e+03
   6.5942732e-02   2.7424817e+03
   6.7212705e-02   2.6651630e+03
   6.7303507e-02   2.6578758e+03
   6.8555809e-02   2.5342731e+03
   6.8665701e-02   2.5214195e+03
   6.9901991e-02   2.3555999e+03
   7.0028936e-02   2.3364392e+03
   7.1248224e-02   2.1334797e+03
   7.1391084e-02   2.1075537e+03
   7.2590433e-02   1.8736301e+03
   7.2749157e-02   1.8406177e+03
   7.3927380e-02   1.5821576e+03
   7.4104566e-02   1.5413983e+03
   7.5262660e-02   1.2645136e+03
   7.5460308e-02   1.2156276e+03
   7.6599153e-02   9.2643185e+02
   7.6818026e-02   8.6960211e+02
   7.7938006e-02   5.7427183e+02
   7.8176900e-02   5.1054318e+02
   7.9278524e-02   2.1508768e+02
   7.9536008e-02   1.4592686e+02
   8.0619716e-02  -1.4388102e+02
   8.0894530e-02  -2.1675631e+02
   8.1960948e-02  -4.9555863e+02
   8.2252416e-02  -5.7035792e+02
   8.3302103e-02  -8.3323000e+02
   8.3609841e-02  -9.0806552e+02
   8.4643049e-02  -1.1505292e+03
   8.4967174e-02  -1.2235054e+03
   8.5983846e-02  -1.4416056e+03
   8.6324849e-02  -1.5108082e+03
   8.7324700e-02  -1.7012035e+03
   8.7682924e-02  -1.7646169e+03
   8.8665752e-02  -1.9246993e+03
   8.9041240e-02  -1.9802502e+03
   9.0006963e-02  -2.1081742e+03
   9.0399519e-02  -2.1538305e+03
   9.1348396e-02  -2.2485317e+03
   9.1757700e-02  -2.2824021e+03
   9.2690017e-02  -2.3435219e+03
   9.3115674e-02  -2.3639346e+03
   9.4031709e-02  -2.3917925e+03
   9.4473664e-02  -2.3973650e+03
   9.5373466e-02  -2.3929184e+03
   9.5831714e-02  -2.3825636e+03
   9.6715443e-02  -2.3473782e+03
   9.7189943e-02  -2.3203418e+03
   9.8057588e-02  -2.2565412e+03
   9.8548449e-02  -2.2124241e+03
   9.9399778e-02  -2.1226510e+03
   9.9907167e-02  -2.0614287e+03
   1.0074189e-01  -1.9487738e+03
   1.0126597e-01  -1.8708176e+03
   1.0208385e-01  -1.7387225e+03
   1.0262474e-01  -1.6448124e+03
   1.0342566e-01  -1.4969568e+03
   1.0398341e-01  -1.3882981e+03
   1.0476739e-01  -1.2284927e+03
   1.0534193e-01  -1.1067076e+03
   1.0610911e-01  -9.3879729e+02
   1.0670035e-01  -8.0589898e+02
   1.0745090e-01  -6.3369099e+02
   1.0805873e-01  -4.9203982e+02
   1.0879274e-01  -3.1925515e+02
   1.0941715e-01  -1.7149539e+02
   1.1013458e-01  -1.7029349e+00
   1.1077561e-01   1.4929011e+02
   1.1147641e-01   3.1276354e+02
   1.1213412e-01   4.6392584e+02
   1.1281825e-01   6.1806790e+02
   1.1349267e-01   7.6619972e+02
   1.1416011e-01   9.0836171e+02
   1.1485123e-01   1.0501999e+03
   1.1550197e-01   1.1781364e+03
   1.1620976e-01   1.3104346e+03
   1.1684379e-01   1.4223343e+03
   1.1756827e-01   1.5419395e+03
   1.1818558e-01   1.6364449e+03
   1.1892674e-01   1.7403697e+03
   1.1952736e-01   1.8165840e+03
   1.2028520e-01   1.9020782e+03
   1.2086914e-01   1.9595585e+03
   1.2164364e-01   2.0241794e+03
   1.2221093e-01   2.0629219e+03
   1.2300208e-01   2.1046001e+03
   1.2355272e-01   2.1250171e+03
   1.2436052e-01   2.1421129e+03
   1.2489451e-01   2.1450022e+03
   1.2571896e-01   2.1363535e+03
   1.2623629e-01   2.1228594e+03
   1.2707742e-01   2.0878207e+03
   1.2757808e-01   2.0593886e+03
   1.2843587e-01   1.9978596e+03
   1.2891986e-01   1.9561848e+03
   1.2979434e-01   1.8686281e+03
   1.3026165e-01   1.8156007e+03
   1.3115280e-01   1.7030472e+03
   1.3160343e-01   1.6406951e+03
   1.3251127e-01   1.5047366e+03
   1.3294521e-01   1.4351675e+03
   1.3386975e-01   1.2779368e+03
   1.3428700e-01   1.2032812e+03
   1.3522823e-01   1.0274205e+03
   1.3562878e-01   9.4977761e+02
   1.3658671e-01   7.5839405e+02
   1.3697057e-01   6.7977920e+02
   1.3794519e-01   4.7638951e+02
   1.3831235e-01   3.9868680e+02
   1.3930367e-01   1.8715241e+02
   1.3965413e-01   1.1207353e+02
   1.4066215e-01  -1.0347443e+02
   1.4099592e-01  -1.7442402e+02
   1.4202063e-01  -3.8966726e+02
   1.4233771e-01  -4.5521577e+02
   1.4337910e-01  -6.6573675e+02
   1.4367950e-01  -7.2486613e+02
   1.4473758e-01  -9.2624049e+02
   1.4502128e-01  -9.7819897e+02
   1.4609605e-01  -1.1660894e+03
   1.4636306e-01  -1.2103962e+03
   1.4745452e-01  -1.3806462e+03
   1.4770485e-01  -1.4170883e+03
   1.4881299e-01  -1.5658141e+03
   1.4904663e-01  -1.5944352e+03
   1.5017145e-01  -1.7181139e+03
   1.5038841e-01  -1.7391971e+03
   1.5152992e-01  -1.8347490e+03
   1.5173019e-01  -1.8487927e+03
   1.5288839e-01  -1.9136553e+03
   1.5307198e-01  -1.9213451e+03
   1.5424686e-01  -1.9535378e+03
   1.5441376e-01  -1.9557128e+03
   1.5560533e-01  -1.9538901e+03
   1.5575554e-01  -1.9515067e+03
   1.5696380e-01  -1.9149989e+03
   1.5709732e-01  -1.9090919e+03
   1.5832227e-01  -1.8379328e+03
   1.5843911e-01  -1.8295756e+03
   1.5968074e-01  -1.7245151e+03
   1.5978089e-01  -1.7147800e+03
   1.6103921e-01  -1.5772821e+03
   1.6112268e-01  -1.5672020e+03
   1.6239769e-01  -1.3994279e+03
   1.6246446e-01  -1.3899603e+03
   1.6375616e-01  -1.1947356e+03
   1.6380625e-01  -1.1867299e+03
   1.6511464e-01  -9.6749822e+02
   1.6514804e-01  -9.6166707e+02
   1.6647311e-01  -7.2242919e+02
   1.6648982e-01  -7.1932494e+02
   1.6783159e-01  -4.6456564e+02
   1.6783161e-01  -4.6456236e+02
   1.6783297e-01  -4.6429902e+02
   1.6917339e-01  -2.0244718e+02
   1.6919006e-01  -1.9916557e+02
   1.7051517e-01   6.1843798e+01
   1.7054854e-01   6.8398549e+01
   1.7185696e-01   3.2312624e+02
   1.7190701e-01   3.3274767e+02
   1.7319874e-01   5.7630929e+02
   1.7326549e-01   5.8860358e+02
   1.7454053e-01   8.1649406e+02
   1.7462396e-01   8.3089351e+02
   1.7588231e-01   1.0390678e+03
   1.7598244e-01   1.0548501e+03
   1.7722409e-01   1.2397920e+03
   1.7734091e-01   1.2561047e+03
   1.7856588e-01   1.4148822e+03
   1.7869938e-01   1.4307715e+03
   1.7990766e-01   1.5610792e+03
   1.8005786e-01   1.5755227e+03
   1.8124945e-01   1.6757092e+03
   1.8141633e-01   1.6876509e+03
   1.8259123e-01   1.7567319e+03
   1.8277481e-01   1.7651192e+03
   1.8393302e-01   1.8027763e+03
   1.8413328e-01   1.8065978e+03
   1.8527480e-01   1.8131637e+03
   1.8549175e-01   1.8114859e+03
   1.8661658e-01   1.7879159e+03
   1.8685023e-01   1.7799194e+03
   1.8795837e-01   1.7277511e+03
   1.8820870e-01   1.7127632e+03
   1.8930015e-01   1.6340651e+03
   1.8956717e-01   1.6115895e+03
   1.9064193e-01   1.5089003e+03
   1.9092565e-01   1.4786423e+03
   1.9198372e-01   1.3549017e+03
   1.9228412e-01   1.3167878e+03
   1.9332550e-01   1.1752616e+03
   1.9364260e-01   1.1294539e+03
   1.9466729e-01   9.7365434e+02
   1.9500107e-01   9.2055785e+02
   1.9600907e-01   7.5416146e+02
   1.9635954e-01   6.9442502e+02
   1.9735085e-01   5.2118971e+02
   1.9771802e-01   4.5570005e+02
   1.9869264e-01   2.7938312e+02
   1.9907649e-01   2.0925194e+02
   2.0003442e-01   3.3531002e+01
   2.0043497e-01  -3.9924667e+01
   2.0137621e-01  -2.1152645e+02
   2.0179344e-01  -2.8681015e+02
   2.0271799e-01  -4.5099289e+02
   2.0315191e-01  -5.2646052e+02
   2.0405977e-01  -6.8020924e+02
   2.0451039e-01  -7.5410588e+02
   2.0540156e-01  -8.9474385e+02
   2.0586886e-01  -9.6524491e+02
   2.0674334e-01  -1.0904778e+03
   2.0722734e-01  -1.1557334e+03
   2.0808513e-01  -1.2636833e+03
   2.0858581e-01  -1.3218651e+03
   2.0942691e-01  -1.4110949e+03
   2.0994428e-01  -1.4604436e+03
   2.1076869e-01  -1.5299699e+03
   2.1130276e-01  -1.5688431e+03
   2.1211048e-01  -1.6181396e+03
   2.1266123e-01  -1.6450581e+03
   2.1345226e-01  -1.6740481e+03
   2.1401971e-01  -1.6877399e+03
   2.1479405e-01  -1.6967796e+03
   2.1537818e-01  -1.6962201e+03
   2.1613583e-01  -1.6860726e+03
   2.1673665e-01  -1.6705199e+03
   2.1747761e-01  -1.6423215e+03
   2.1809513e-01  -1.6113462e+03
   2.1881940e-01  -1.5665654e+03
   2.1945360e-01  -1.5200734e+03
   2.2016118e-01  -1.4604640e+03
   2.2081208e-01  -1.3987126e+03
   2.2150297e-01  -1.3262621e+03
   2.2217055e-01  -1.2498672e+03
   2.2284475e-01  -1.1667428e+03
   2.2352902e-01  -1.0766784e+03
   2.2418653e-01  -9.8516947e+02
   2.2488750e-01  -8.8275865e+02
   2.2552832e-01  -7.8522031e+02
   2.2624597e-01  -6.7211700e+02
   2.2687010e-01  -5.7091363e+02
   2.2760444e-01  -4.4907673e+02
   2.2821188e-01  -3.4652773e+02
   2.2896292e-01  -2.1818693e+02
   2.2955367e-01  -1.1651586e+02
   2.3032139e-01   1.5869836e+01
   2.3089545e-01   1.1458180e+02
   2.3167987e-01   2.4837210e+02
   2.3223724e-01   3.4222734e+02
   2.3303834e-01   4.7465432e+02
   2.3357902e-01   5.6197393e+02
   2.3439681e-01   6.9020015e+02
   2.3492080e-01   7.6955224e+02
   2.3575529e-01   8.9073218e+02
   2.3626259e-01   9.6095316e+02
   2.3711376e-01   1.0722965e+03
   2.3760437e-01   1.1325048e+03
   2.3847224e-01   1.2313404e+03
   2.3894616e-01   1.2809428e+03
   2.3983071e-01   1.3647813e+03
   2.4028794e-01   1.4034718e+03
   2.4118918e-01   1.4700667e+03
   2.4162972e-01   1.4978184e+03
   2.4254766e-01   1.5452220e+03
   2.4297151e-01   1.5622723e+03
   2.4390613e-01   1.5888881e+03
   2.4431329e-01   1.5957177e+03
   2.4526461e-01   1.6003446e+03
   2.4565508e-01   1.5976518e+03
   2.4662308e-01   1.5795219e+03
   2.4699686e-01   1.5681916e+03
   2.4798155e-01   1.5269990e+03
   2.4833864e-01   1.5080689e+03
   2.4934003e-01   1.4439888e+03
   2.4968043e-01   1.4186128e+03
   2.5069850e-01   1.3323105e+03
   2.5102221e-01   1.3017208e+03
   2.5205698e-01   1.1943506e+03
   2.5236400e-01   1.1598191e+03
   2.5341545e-01   1.0330117e+03
   2.5370572e-01   9.9581988e+02
   2.5477341e-01   8.5172438e+02
   2.5504638e-01   8.1319244e+02
   2.5612822e-01   6.5464416e+02
   2.5638212e-01   6.1623112e+02
   2.5747532e-01   4.4661332e+02
   2.5770661e-01   4.0998569e+02
   2.5881352e-01   2.3216410e+02
   2.5901716e-01   1.9911556e+02
   2.6014619e-01   1.5084578e+01
   2.6031513e-01  -1.2471395e+01
   2.6147319e-01  -2.0036916e+02
   2.6160127e-01  -2.2097257e+02
   2.6279350e-01  -4.0993791e+02
   2.6287504e-01  -4.2263249e+02
   2.6412788e-01  -6.1283134e+02
   2.6414176e-01  -6.1488057e+02
   2.6458213e-01  -6.7915873e+02
   2.6540397e-01  -7.9490196e+02
   2.6542965e-01  -7.9842213e+02
   2.6649176e-01  -9.3843677e+02
   2.6667693e-01  -9.6165647e+02
   2.6668149e-01  -9.6222385e+02
   2.6791558e-01  -1.1069162e+03
   2.6801502e-01  -1.1177759e+03
   2.6922149e-01  -1.2392790e+03
   2.6945410e-01  -1.2604353e+03
   2.7063030e-01  -1.3554879e+03
   2.7091615e-01  -1.3754826e+03
   2.7210600e-01  -1.4451116e+03
   2.7231945e-01  -1.4552328e+03
   2.7353050e-01  -1.4986569e+03
   2.7365768e-01  -1.5018212e+03
   2.7488674e-01  -1.5185712e+03
   2.7493911e-01  -1.5187267e+03
   2.7614810e-01  -1.5096445e+03
   2.7616506e-01  -1.5093449e+03
   2.7731829e-01  -1.4779310e+03
   2.7747870e-01  -1.4718539e+03
   2.7869120e-01  -1.4127560e+03
   2.7907502e-01  -1.3893110e+03
   2.8014768e-01  -1.3122041e+03
   2.8046104e-01  -1.2865641e+03
   2.8142498e-01  -1.1993161e+03
   2.8179169e-01  -1.1629428e+03
   2.8260702e-01  -1.0761750e+03
   2.8280772e-01  -1.0536251e+03
   2.8345662e-01  -9.7768989e+02
   2.8414266e-01  -8.9268826e+02
   2.8450083e-01  -8.4653013e+02
   2.8539436e-01  -7.2657254e+02
   2.8545405e-01  -7.1833307e+02
   2.8635280e-01  -5.9126010e+02
   2.8704945e-01  -4.8935925e+02
   2.8771611e-01  -3.8961626e+02
   2.8846117e-01  -2.7617367e+02
   2.8892952e-01  -2.0409773e+02
   2.8986630e-01  -5.8957986e+01
   2.8993352e-01  -4.8522008e+01
   2.9087292e-01   9.7115441e+01
   2.9139289e-01   1.7722876e+02
   2.9248774e-01   3.4349213e+02
   2.9279335e-01   3.8908681e+02
   2.9307685e-01   4.3099012e+02
   2.9391156e-01   5.5181299e+02
   2.9431358e-01   6.0844517e+02
   2.9529052e-01   7.4109427e+02
   2.9549871e-01   7.6835478e+02
   2.9626994e-01   8.6591172e+02
   2.9666121e-01   9.1319952e+02
   2.9677085e-01   9.2616929e+02
   2.9772123e-01   1.0331188e+03
   2.9824333e-01   1.0874596e+03
   2.9888261e-01   1.1494420e+03
   2.9986033e-01   1.2339746e+03
   3.0009804e-01   1.2525697e+03
   3.0064477e-01   1.2923256e+03
   3.0129711e-01   1.3341318e+03
   3.0155396e-01   1.3488739e+03
   3.0254011e-01   1.3962339e+03
   3.0323192e-01   1.4205343e+03
   3.0382386e-01   1.4353830e+03
   3.0491798e-01   1.4482465e+03
   3.0510760e-01   1.4485442e+03
   3.0571897e-01   1.4456195e+03
   3.0639771e-01   1.4354529e+03
   3.0659619e-01   1.4311124e+03
   3.0777956e-01   1.3925622e+03
   3.0827565e-01   1.3700539e+03
   3.0911167e-01   1.3238832e+03
   3.0937513e-01   1.3072388e+03
   3.1006029e-01   1.2593979e+03
   3.1082149e-01   1.1987863e+03
   3.1121999e-01   1.1640513e+03
   3.1237305e-01   1.0526109e+03
   3.1242121e-01   1.0476190e+03
   3.1243839e-01   1.0458325e+03
   3.1364282e-01   9.1270697e+02
   3.1410618e-01   8.5763708e+02
   3.1488113e-01   7.6126642e+02
   3.1578196e-01   6.4327408e+02
   3.1612335e-01   5.9708912e+02
   3.1716161e-01   4.5247756e+02
   3.1735688e-01   4.2468004e+02
   3.1741685e-01   4.1610905e+02
   3.1858024e-01   2.4732146e+02
   3.1899442e-01   1.8635263e+02
   3.1980009e-01   6.7066859e+01
   3.2058246e-01  -4.8968073e+01
   3.2102565e-01  -1.1448630e+02
   3.2218793e-01  -2.8438588e+02
   3.2226118e-01  -2.9496026e+02
   3.2252094e-01  -3.3229523e+02
   3.2350358e-01  -4.7082719e+02
   3.2377946e-01  -5.0881856e+02
   3.2474847e-01  -6.3845755e+02
   3.2536415e-01  -7.1731397e+02
   3.2598807e-01  -7.9404817e+02
   3.2694727e-01  -9.0504466e+02
   3.2722076e-01  -9.3501348e+02
   3.2817355e-01  -1.0331085e+03
   3.2844950e-01  -1.0595932e+03
   3.2852787e-01  -1.0669517e+03
   3.2967748e-01  -1.1662028e+03
   3.3010350e-01  -1.1986900e+03
   3.3090575e-01  -1.2532489e+03
   3.3167528e-01  -1.2971784e+03
   3.3213397e-01  -1.3193343e+03
   3.3324529e-01  -1.3602155e+03
   3.3336197e-01  -1.3634413e+03
   3.3377971e-01  -1.3733121e+03
   3.3459027e-01  -1.3849345e+03
   3.3481720e-01  -1.3864007e+03
   3.3581900e-01  -1.3835183e+03
   3.3639211e-01  -1.3750335e+03
   3.3704832e-01  -1.3592655e+03
   3.3796843e-01  -1.3264390e+03
   3.3827793e-01  -1.3126348e+03
   3.3937992e-01  -1.2525176e+03
   3.3950725e-01  -1.2444932e+03
   3.3954292e-01  -1.2422059e+03
   3.4073626e-01  -1.1560531e+03
   3.4111535e-01  -1.1249033e+03
   3.4196461e-01  -1.0488899e+03
   3.4268891e-01  -9.7763329e+02
   3.4319281e-01  -9.2480534e+02
   3.4426704e-01  -8.0403727e+02
   3.4442115e-01  -7.8587040e+02
   3.4495918e-01  -7.2093352e+02
   3.4564738e-01  -6.3470757e+02
   3.4584402e-01  -6.0947393e+02
   3.4687159e-01  -4.7388386e+02
   3.4742013e-01  -3.9931232e+02
   3.4809354e-01  -3.0614119e+02
   3.4899612e-01  -1.7922395e+02
   3.4931637e-01  -1.3382277e+02
   3.5041507e-01   2.2473027e+01
   3.5054086e-01   4.0357762e+01
   3.5057800e-01   4.5635724e+01
   3.5176921e-01   2.1385220e+02
   3.5216976e-01   2.6968077e+02
   3.5300529e-01   3.8430623e+02
   3.5377489e-01   4.8708690e+02
   3.5424969e-01   5.4886051e+02
   3.5538670e-01   6.9069004e+02
   3.5549508e-01   7.0370758e+02
   3.5586098e-01   7.4695000e+02
   3.5673526e-01   8.4555688e+02
   3.5699946e-01   8.7395517e+02
   3.5796828e-01   9.7204744e+02
   3.5859382e-01   1.0300079e+03
   3.5919449e-01   1.0814248e+03
   3.6015480e-01   1.1545110e+03
   3.6041863e-01   1.1725464e+03
   3.6150672e-01   1.2372159e+03
   3.6164407e-01   1.2442419e+03
   3.6167492e-01   1.2457844e+03
   3.6286905e-01   1.2952758e+03
   3.6318581e-01   1.3050123e+03
   3.6408859e-01   1.3248227e+03
   3.6475066e-01   1.3318178e+03
   3.6530525e-01   1.3327492e+03
   3.6634309e-01   1.3224424e+03
   3.6651149e-01   1.3192967e+03
   3.6702505e-01   1.3071858e+03
   3.6769741e-01   1.2856536e+03
   3.6791770e-01   1.2772165e+03
   3.6884815e-01   1.2342034e+03
   3.6934477e-01   1.2064701e+03
   3.6987975e-01   1.1729901e+03
   3.7036034e-01   1.1398143e+03
   3.7121070e-01   1.0742043e+03
   3.7144054e-01   1.0550122e+03
   3.7176366e-01   1.0270193e+03
   3.7267557e-01   9.4191654e+02
   3.7307077e-01   9.0238429e+02
   3.7371600e-01   8.3463859e+02
   3.7410947e-01   7.9149218e+02
   3.7454224e-01   7.4253834e+02
   3.7516788e-01   6.6919444e+02
   3.7564118e-01   6.1186195e+02
   3.7601234e-01   5.6589234e+02
   3.7682967e-01   4.6190065e+02
   3.7791485e-01   3.1906936e+02
   3.7807415e-01   2.9774407e+02
   3.7840671e-01   2.5299104e+02
   3.7931684e-01   1.2929573e+02
   3.7973295e-01   7.2375635e+01
   3.8054920e-01  -3.9406903e+01
   3.8150271e-01  -1.6928319e+02
   3.8176884e-01  -2.0523215e+02
   3.8235926e-01  -2.8429402e+02
   3.8297839e-01  -3.6590769e+02
   3.8326118e-01  -4.0265350e+02
   3.8418258e-01  -5.1959226e+02
   3.8503092e-01  -6.2278435e+02
   3.8538185e-01  -6.6401884e+02
   3.8610154e-01  -7.4561287e+02
   3.8658910e-01  -7.9843311e+02
   3.8682885e-01  -8.2363017e+02
   3.8779729e-01  -9.1982420e+02
   3.8860661e-01  -9.9283891e+02
   3.8900366e-01  -1.0260355e+03
   3.8989515e-01  -1.0939198e+03
   3.9020628e-01  -1.1153641e+03
   3.9033919e-01  -1.1241611e+03
   3.9140639e-01  -1.1866717e+03
   3.9209146e-01  -1.2189646e+03
   3.9260435e-01  -1.2390138e+03
   3.9359610e-01  -1.2675496e+03
   3.9378537e-01  -1.2714440e+03
   3.9388440e-01  -1.2732821e+03
   3.9495273e-01  -1.2843570e+03
   3.9565206e-01  -1.2829070e+03
   3.9608318e-01  -1.2785889e+03
   3.9687501e-01  -1.2638997e+03
   3.9711044e-01  -1.2578577e+03
   3.9720533e-01  -1.2552071e+03
   3.9809943e-01  -1.2242235e+03
   3.9822831e-01  -1.2188718e+03
   3.9866975e-01  -1.1988776e+03
   3.9913562e-01  -1.1750246e+03
   3.9932547e-01  -1.1645071e+03
   4.0021469e-01  -1.1092593e+03
   4.0143901e-01  -1.0177913e+03
   4.0146299e-01  -1.0158302e+03
   4.0148439e-01  -1.0140750e+03
   4.0269858e-01  -9.0657488e+02
   4.0370153e-01  -8.0690265e+02
   4.0391708e-01  -7.8431260e+02
   4.0417528e-01  -7.5674244e+02
   4.0512690e-01  -6.5066289e+02
   4.0587925e-01  -5.6234247e+02
   4.0633703e-01  -5.0693765e+02
   4.0692378e-01  -4.3432385e+02
   4.0753681e-01  -3.5681870e+02
   4.0799258e-01  -2.9829610e+02
   4.0871834e-01  -2.0388785e+02
   4.0965721e-01  -8.0325053e+01
   4.0987754e-01  -5.1210546e+01
   4.1004783e-01  -2.8698124e+01
   4.1102529e-01   1.0030720e+02
   4.1212196e-01   2.4339229e+02
   4.1218500e-01   2.5152704e+02
   4.1224974e-01   2.5986752e+02
   4.1335323e-01   3.9970802e+02
   4.1433095e-01   5.1892618e+02
   4.1458799e-01   5.4937301e+02
   4.1478765e-01   5.7273688e+02
   4.1567525e-01   6.7331037e+02
   4.1610915e-01   7.2034040e+02
   4.1641782e-01   7.5286909e+02
   4.1734171e-01   8.4527308e+02
   4.1758723e-01   8.6850231e+02
   4.1830331e-01   9.3284809e+02
   4.1874737e-01   9.7008888e+02
   4.1891584e-01   9.8366303e+02
   4.1985653e-01   1.0536321e+03
   4.2051486e-01   1.0964782e+03
   4.2110884e-01   1.1306211e+03
   4.2184328e-01   1.1667233e+03
   4.2237451e-01   1.1885151e+03
   4.2301864e-01   1.2099707e+03
   4.2358878e-01   1.2243519e+03
   4.2405436e-01   1.2328505e+03
   4.2477441e-01   1.2402080e+03
   4.2560464e-01   1.2399383e+03
   4.2594367e-01   1.2371348e+03
   4.2622639e-01   1.2336068e+03
   4.2711276e-01   1.2155788e+03
   4.2816639e-01   1.1806183e+03
   4.2827308e-01   1.1762743e+03
   4.2836236e-01   1.1725273e+03
   4.2944107e-01   1.1193226e+03
   4.3050735e-01   1.0528507e+03
   4.3060914e-01   1.0458138e+03
   4.3073131e-01   1.0372134e+03
   4.3178820e-01   9.5598297e+02
   4.3268327e-01   8.7815639e+02
   4.3297218e-01   8.5138808e+02
   4.3331690e-01   8.1845470e+02
   4.3416467e-01   7.3312710e+02
   4.3490029e-01   6.5451482e+02
   4.3536489e-01   6.0290165e+02
   4.3592047e-01   5.3938696e+02
   4.3656933e-01   4.6301307e+02
   4.3755387e-01   3.4337446e+02
   4.3793605e-01   2.9594869e+02
   4.3807182e-01   2.7899146e+02
   4.3861009e-01   2.1129345e+02
   4.3941680e-01   1.0879138e+02
   4.3969745e-01   7.2953814e+01
   4.4051562e-01  -3.1644357e+01
   4.4138856e-01  -1.4276916e+02
   4.4160443e-01  -1.7007049e+02
   4.4187626e-01  -2.0430415e+02
   4.4254116e-01  -2.8720480e+02
   4.4352248e-01  -4.0668710e+02
   4.4360895e-01  -4.1701654e+02
   4.4369368e-01  -4.2710204e+02
   4.4476126e-01  -5.5089186e+02
   4.4512471e-01  -5.9147843e+02
   4.4589102e-01  -6.7407529e+02
   4.4655068e-01  -7.4161797e+02
   4.4723066e-01  -8.0743974e+02
   4.4839940e-01  -9.1062887e+02
   4.4850807e-01  -9.1954132e+02
   4.4864268e-01  -9.3041273e+02
   4.4968775e-01  -1.0082692e+03
   4.5000000e-01  -1.0291982e+03


==> Figures/EMReLine2AbsSimd30axisX.dat <==
   2.0000000e-02   2.9940320e+01
   2.0119857e-02   2.9952595e+01
   2.1051943e-02   3.0054934e+01
   2.1309437e-02   3.0085082e+01
   2.2265038e-02   3.0202239e+01
   2.2868931e-02   3.0279524e+01
   2.3419904e-02   3.0351462e+01
   2.4443604e-02   3.0487002e+01
   2.4688023e-02   3.0519515e+01
   2.5720447e-02   3.0656208e+01
   2.5946055e-02   3.0685864e+01
   2.5997142e-02   3.0692568e+01
   2.7170159e-02   3.0844055e+01
   2.7566525e-02   3.0894121e+01
   2.8365143e-02   3.0992800e+01
   2.9131748e-02   3.1084521e+01
   2.9557846e-02   3.1134143e+01
   3.0713036e-02   3.1263307e+01
   3.0764166e-02   3.1268847e+01
   3.0986392e-02   3.1292721e+01
   3.2004204e-02   3.1398046e+01
   3.2223137e-02   3.1419866e+01
   3.3304848e-02   3.1523096e+01
   3.3809547e-02   3.1568714e+01
   3.4556131e-02   3.1633149e+01
   3.5396738e-02   3.1701387e+01
   3.5762274e-02   3.1729667e+01
   3.6942026e-02   3.1815063e+01
   3.6968681e-02   3.1816894e+01
   3.7070283e-02   3.1823826e+01
   3.8192246e-02   3.1896031e+01
   3.8482823e-02   3.1913489e+01
   3.9424559e-02   3.1966483e+01
   4.0056230e-02   3.1999064e+01
   4.0664801e-02   3.2028226e+01
   4.1638073e-02   3.2070380e+01
   4.1916848e-02   3.2081472e+01
   4.2990807e-02   3.2120064e+01
   4.3171814e-02   3.2125943e+01
   4.3219196e-02   3.2127456e+01
   4.4412730e-02   3.2161452e+01
   4.4815372e-02   3.2171223e+01
   4.5640723e-02   3.2188579e+01
   4.6402926e-02   3.2201502e+01
   4.6859748e-02   3.2207851e+01
   4.7991558e-02   3.2219118e+01
   4.8080816e-02   3.2219746e+01
   4.8382800e-02   3.2221569e+01
   4.9301733e-02   3.2224473e+01
   4.9578888e-02   3.2224582e+01
   5.0528598e-02   3.2222267e+01
   5.1152679e-02   3.2218542e+01
   5.1759258e-02   3.2213279e+01
   5.2731429e-02   3.2201538e+01
   5.2981043e-02   3.2197884e+01
   5.3838275e-02   3.2183372e+01
   5.4204274e-02   3.2176261e+01
   5.4307283e-02   3.2174165e+01
   5.5464651e-02   3.2147747e+01
   5.5968831e-02   3.2134635e+01
   5.6844337e-02   3.2109614e+01
   5.7880799e-02   3.2076435e+01
   5.8023947e-02   3.2071556e+01
   5.8211971e-02   3.2065041e+01
   5.9069613e-02   3.2033843e+01
   5.9895024e-02   3.2001561e+01
   6.0305958e-02   3.1984693e+01
   6.1451631e-02   3.1935016e+01
   6.1906446e-02   3.1914250e+01
   6.2776508e-02   3.1872981e+01
   6.3092615e-02   3.1857497e+01
   6.3293578e-02   3.1847530e+01
   6.3928513e-02   3.1815410e+01
   6.4694812e-02   3.1775431e+01
   6.4837874e-02   3.1767824e+01
   6.4943862e-02   3.1762161e+01
   6.6238464e-02   3.1691263e+01
   6.6543898e-02   3.1674098e+01
   6.7673139e-02   3.1609411e+01
   6.8034930e-02   3.1588317e+01
   6.9113333e-02   3.1524602e+01
   6.9444072e-02   3.1504847e+01
   7.0574259e-02   3.1436841e+01
   7.0876228e-02   3.1418577e+01
   7.1970014e-02   3.1352348e+01
   7.2089498e-02   3.1345118e+01
   7.3159454e-02   3.1280638e+01
   7.3455438e-02   3.1262911e+01
   7.4594377e-02   3.1195456e+01
   7.4662057e-02   3.1191492e+01
   7.5883786e-02   3.1121129e+01
   7.6057411e-02   3.1111328e+01
   7.7196533e-02   3.1048585e+01
   7.7480433e-02   3.1033399e+01
   7.8545733e-02   3.0978333e+01
   7.8944743e-02   3.0958539e+01
   7.9956853e-02   3.0910648e+01
   8.0419109e-02   3.0889947e+01
   8.1412105e-02   3.0848222e+01
   8.1829999e-02   3.0831832e+01
   8.2821942e-02   3.0795928e+01
   8.3126488e-02   3.0785771e+01
   8.4141255e-02   3.0755063e+01
   8.4392802e-02   3.0748200e+01
   8.5429304e-02   3.0723238e+01
   8.5697152e-02   3.0717650e+01
   8.6728011e-02   3.0699585e+01
   8.7044535e-02   3.0695121e+01
   8.8048368e-02   3.0684412e+01
   8.8424162e-02   3.0681724e+01
   8.9392129e-02   3.0678151e+01
   8.9820713e-02   3.0678066e+01
   9.0748530e-02   3.0681015e+01
   9.1200967e-02   3.0683948e+01
   9.2101325e-02   3.0692652e+01
   9.2549819e-02   3.0698341e+01
   9.3445471e-02   3.0712324e+01
   9.3896953e-02   3.0720616e+01
   9.4793041e-02   3.0739447e+01
   9.5249964e-02   3.0750175e+01
   9.6143188e-02   3.0773235e+01
   9.6600737e-02   3.0786023e+01
   9.7486562e-02   3.0812544e+01
   9.7946576e-02   3.0827138e+01
   9.8824135e-02   3.0856424e+01
   9.9291818e-02   3.0872707e+01
   1.0016135e-01   3.0904124e+01
   1.0064088e-01   3.0921986e+01
   1.0150377e-01   3.0954986e+01
   1.0199474e-01   3.0974159e+01
   1.0285421e-01   3.1008317e+01
   1.0335219e-01   3.1028362e+01
   1.0421268e-01   3.1063352e+01
   1.0471114e-01   3.1083739e+01
   1.0557520e-01   3.1119206e+01
   1.0606779e-01   3.1139421e+01
   1.0693313e-01   3.1174859e+01
   1.0741918e-01   3.1194651e+01
   1.0828014e-01   3.1229466e+01
   1.0876731e-01   3.1248961e+01
   1.0961926e-01   3.1282662e+01
   1.1011745e-01   3.1302080e+01
   1.1095796e-01   3.1334325e+01
   1.1147221e-01   3.1353681e+01
   1.1230107e-01   3.1384262e+01
   1.1283076e-01   3.1403358e+01
   1.1364924e-01   3.1432162e+01
   1.1419118e-01   3.1450722e+01
   1.1500025e-01   3.1477660e+01
   1.1555119e-01   3.1495438e+01
   1.1635137e-01   3.1520437e+01
   1.1690905e-01   3.1537251e+01
   1.1770110e-01   3.1560271e+01
   1.1826450e-01   3.1576004e+01
   1.1904900e-01   3.1597022e+01
   1.1961820e-01   3.1611602e+01
   1.2039512e-01   3.1630596e+01
   1.2097062e-01   3.1643972e+01
   1.2174029e-01   3.1660944e+01
   1.2232146e-01   3.1673049e+01
   1.2308571e-01   3.1688043e+01
   1.2367075e-01   3.1698800e+01
   1.2443163e-01   3.1711863e+01
   1.2501961e-01   3.1721229e+01
   1.2577747e-01   3.1732376e+01
   1.2636918e-01   3.1740347e+01
   1.2712300e-01   3.1749583e+01
   1.2771988e-01   3.1756161e+01
   1.2846898e-01   3.1763508e+01
   1.2907171e-01   3.1768684e+01
   1.2981625e-01   3.1774182e+01
   1.3042452e-01   3.1777940e+01
   1.3116451e-01   3.1781632e+01
   1.3177774e-01   3.1783963e+01
   1.3251255e-01   3.1785897e+01
   1.3313051e-01   3.1786802e+01
   1.3385968e-01   3.1787035e+01
   1.3448245e-01   3.1786522e+01
   1.3520616e-01   3.1785115e+01
   1.3583386e-01   3.1783195e+01
   1.3655254e-01   3.1780211e+01
   1.3718521e-01   3.1776896e+01
   1.3789922e-01   3.1772396e+01
   1.3853681e-01   3.1767705e+01
   1.3924645e-01   3.1761750e+01
   1.3988878e-01   3.1755704e+01
   1.4059424e-01   3.1748359e+01
   1.4124108e-01   3.1740986e+01
   1.4194224e-01   3.1732318e+01
   1.4259343e-01   3.1723650e+01
   1.4329004e-01   3.1713732e+01
   1.4394562e-01   3.1703803e+01
   1.4463758e-01   3.1692710e+01
   1.4529769e-01   3.1681555e+01
   1.4598501e-01   3.1669360e+01
   1.4664974e-01   3.1657019e+01
   1.4733248e-01   3.1643797e+01
   1.4800183e-01   3.1630314e+01
   1.4868006e-01   3.1616142e+01
   1.4935397e-01   3.1601567e+01
   1.5002773e-01   3.1586521e+01
   1.5070615e-01   3.1570910e+01
   1.5137549e-01   3.1555070e+01
   1.5205834e-01   3.1538482e+01
   1.5272331e-01   3.1521928e+01
   1.5341051e-01   3.1504427e+01
   1.5407115e-01   3.1487242e+01
   1.5476269e-01   3.1468897e+01
   1.5541895e-01   3.1451167e+01
   1.5611491e-01   3.1432046e+01
   1.5676670e-01   3.1413860e+01
   1.5746719e-01   3.1394038e+01
   1.5811442e-01   3.1375486e+01
   1.5881947e-01   3.1355044e+01
   1.5946216e-01   3.1336215e+01
   1.6017174e-01   3.1315239e+01
   1.6080993e-01   3.1296224e+01
   1.6152399e-01   3.1274806e+01
   1.6215770e-01   3.1255693e+01
   1.6287623e-01   3.1233930e+01
   1.6350548e-01   3.1214811e+01
   1.6422847e-01   3.1192804e+01
   1.6485326e-01   3.1173770e+01
   1.6558071e-01   3.1151622e+01
   1.6620104e-01   3.1132765e+01
   1.6693294e-01   3.1110583e+01
   1.6754882e-01   3.1091994e+01
   1.6828518e-01   3.1069890e+01
   1.6889661e-01   3.1051657e+01
   1.6963742e-01   3.1029744e+01
   1.7024439e-01   3.1011955e+01
   1.7098965e-01   3.0990348e+01
   1.7159217e-01   3.0973087e+01
   1.7234189e-01   3.0951901e+01
   1.7293995e-01   3.0935250e+01
   1.7369413e-01   3.0914601e+01
   1.7428773e-01   3.0898638e+01
   1.7504636e-01   3.0878639e+01
   1.7563551e-01   3.0863436e+01
   1.7639860e-01   3.0844200e+01
   1.7698330e-01   3.0829824e+01
   1.7775083e-01   3.0811460e+01
   1.7833108e-01   3.0797972e+01
   1.7910307e-01   3.0780582e+01
   1.7967886e-01   3.0768036e+01
   1.8045531e-01   3.0751719e+01
   1.8102664e-01   3.0740162e+01
   1.8180754e-01   3.0725007e+01
   1.8237443e-01   3.0714477e+01
   1.8315978e-01   3.0700567e+01
   1.8372221e-01   3.0691093e+01
   1.8451201e-01   3.0678500e+01
   1.8506999e-01   3.0670105e+01
   1.8586425e-01   3.0658891e+01
   1.8641777e-01   3.0651586e+01
   1.8721649e-01   3.0641802e+01
   1.8776555e-01   3.0635590e+01
   1.8856873e-01   3.0627276e+01
   1.8911334e-01   3.0622152e+01
   1.8992096e-01   3.0615333e+01
   1.9046112e-01   3.0611283e+01
   1.9127320e-01   3.0605975e+01
   1.9180890e-01   3.0602975e+01
   1.9262544e-01   3.0599182e+01
   1.9315668e-01   3.0597203e+01
   1.9397767e-01   3.0594913e+01
   1.9450446e-01   3.0593917e+01
   1.9532991e-01   3.0593111e+01
   1.9585224e-01   3.0593055e+01
   1.9668214e-01   3.0593700e+01
   1.9720003e-01   3.0594534e+01
   1.9803438e-01   3.0596588e+01
   1.9854781e-01   3.0598260e+01
   1.9938662e-01   3.0601671e+01
   1.9989559e-01   3.0604124e+01
   2.0073885e-01   3.0608833e+01
   2.0124337e-01   3.0612005e+01
   2.0209109e-01   3.0617946e+01
   2.0259115e-01   3.0621776e+01
   2.0344333e-01   3.0628875e+01
   2.0393894e-01   3.0633301e+01
   2.0479556e-01   3.0641480e+01
   2.0528672e-01   3.0646438e+01
   2.0614780e-01   3.0655616e+01
   2.0663450e-01   3.0661042e+01
   2.0750003e-01   3.0671135e+01
   2.0798228e-01   3.0676968e+01
   2.0885227e-01   3.0687890e+01
   2.0933006e-01   3.0694069e+01
   2.1020451e-01   3.0705733e+01
   2.1067785e-01   3.0712200e+01
   2.1155674e-01   3.0724519e+01
   2.1202563e-01   3.0731218e+01
   2.1290898e-01   3.0744106e+01
   2.1337341e-01   3.0750984e+01
   2.1426122e-01   3.0764356e+01
   2.1472119e-01   3.0771362e+01
   2.1561345e-01   3.0785135e+01
   2.1606897e-01   3.0792223e+01
   2.1696569e-01   3.0806318e+01
   2.1741676e-01   3.0813443e+01
   2.1831793e-01   3.0827781e+01
   2.1876454e-01   3.0834903e+01
   2.1967016e-01   3.0849411e+01
   2.2011232e-01   3.0856492e+01
   2.2102240e-01   3.0871098e+01
   2.2146010e-01   3.0878104e+01
   2.2237463e-01   3.0892742e+01
   2.2280788e-01   3.0899642e+01
   2.2372687e-01   3.0914247e+01
   2.2415567e-01   3.0921013e+01
   2.2507911e-01   3.0935525e+01
   2.2550345e-01   3.0942133e+01
   2.2643134e-01   3.0956496e+01
   2.2685123e-01   3.0962923e+01
   2.2778358e-01   3.0977083e+01
   2.2819901e-01   3.0983311e+01
   2.2913582e-01   3.0997220e+01
   2.2954679e-01   3.1003231e+01
   2.3048805e-01   3.1016842e+01
   2.3089458e-01   3.1022622e+01
   2.3184029e-01   3.1035893e+01
   2.3224236e-01   3.1041431e+01
   2.3319253e-01   3.1054323e+01
   2.3359014e-01   3.1059608e+01
   2.3454476e-01   3.1072085e+01
   2.3493792e-01   3.1077109e+01
   2.3589700e-01   3.1089138e+01
   2.3628570e-01   3.1093895e+01
   2.3724924e-01   3.1105447e+01
   2.3763348e-01   3.1109933e+01
   2.3860147e-01   3.1120980e+01
   2.3898127e-01   3.1125191e+01
   2.3995371e-01   3.1135709e+01
   2.4032905e-01   3.1139644e+01
   2.4130594e-01   3.1149611e+01
   2.4167683e-01   3.1153269e+01
   2.4265818e-01   3.1162665e+01
   2.4302461e-01   3.1166047e+01
   2.4401042e-01   3.1174856e+01
   2.4437239e-01   3.1177963e+01
   2.4536265e-01   3.1186169e+01
   2.4572018e-01   3.1189005e+01
   2.4671489e-01   3.1196594e+01
   2.4706796e-01   3.1199161e+01
   2.4806713e-01   3.1206123e+01
   2.4841574e-01   3.1208427e+01
   2.4941936e-01   3.1214750e+01
   2.4976352e-01   3.1216795e+01
   2.5077160e-01   3.1222473e+01
   2.5111130e-01   3.1224264e+01
   2.5212388e-01   3.1229289e+01
   2.5245861e-01   3.1230831e+01
   2.5347479e-01   3.1235196e+01
   2.5380312e-01   3.1236489e+01
   2.5481906e-01   3.1240178e+01
   2.5513982e-01   3.1241230e+01
   2.5615151e-01   3.1244240e+01
   2.5646585e-01   3.1245067e+01
   2.5747592e-01   3.1247418e+01
   2.5778913e-01   3.1248040e+01
   2.5881783e-01   3.1249770e+01
   2.5914024e-01   3.1250202e+01
   2.6018620e-01   3.1251279e+01
   2.6049020e-01   3.1251488e+01
   2.6108039e-01   3.1251776e+01
   2.6147878e-01   3.1251879e+01
   2.6226896e-01   3.1251863e+01
   2.6235735e-01   3.1251840e+01
   2.6322576e-01   3.1251451e+01
   2.6402350e-01   3.1250789e+01
   2.6457239e-01   3.1250156e+01
   2.6562085e-01   3.1248579e+01
   2.6587413e-01   3.1248120e+01
   2.6711522e-01   3.1245471e+01
   2.6714249e-01   3.1245405e+01
   2.6724575e-01   3.1245153e+01
   2.6837845e-01   3.1242074e+01
   2.6871696e-01   3.1241041e+01
   2.6947508e-01   3.1238560e+01
   2.7033668e-01   3.1235441e+01
   2.7070739e-01   3.1234000e+01
   2.7169510e-01   3.1229883e+01
   2.7192992e-01   3.1228848e+01
   2.7201306e-01   3.1228470e+01
   2.7327116e-01   3.1222484e+01
   2.7343308e-01   3.1221660e+01
   2.7456940e-01   3.1215632e+01
   2.7500693e-01   3.1213171e+01
   2.7572029e-01   3.1209002e+01
   2.7649404e-01   3.1204258e+01
   2.7692705e-01   3.1201501e+01
   2.7806969e-01   3.1193895e+01
   2.7817341e-01   3.1193181e+01
   2.7857743e-01   3.1190360e+01
   2.7942089e-01   3.1184282e+01
   2.7963568e-01   3.1182688e+01
   2.8065803e-01   3.1174903e+01
   2.8121190e-01   3.1170530e+01
   2.8186122e-01   3.1165269e+01
   2.8279386e-01   3.1157464e+01
   2.8304786e-01   3.1155288e+01
   2.8382358e-01   3.1148513e+01
   2.8424358e-01   3.1144764e+01
   2.8438602e-01   3.1143475e+01
   2.8540548e-01   3.1134096e+01
   2.8597624e-01   3.1128701e+01
   2.8664534e-01   3.1122248e+01
   2.8758380e-01   3.1112974e+01
   2.8791206e-01   3.1109669e+01
   2.8912521e-01   3.1097189e+01
   2.8915108e-01   3.1096918e+01
   2.8925546e-01   3.1095822e+01
   2.9037948e-01   3.1083851e+01
   2.9067158e-01   3.1080679e+01
   2.9159498e-01   3.1070517e+01
   2.9224693e-01   3.1063207e+01
   2.9281410e-01   3.1056758e+01
   2.9385569e-01   3.1044709e+01
   2.9403918e-01   3.1042561e+01
   2.9462442e-01   3.1035652e+01
   2.9527217e-01   3.1027913e+01
   2.9546960e-01   3.1025531e+01
   2.9651125e-01   3.1012838e+01
   2.9705903e-01   3.1006064e+01
   2.9774930e-01   3.0997437e+01
   2.9862851e-01   3.0986306e+01
   2.9897705e-01   3.0981851e+01
   3.0019172e-01   3.0966143e+01
   3.0019602e-01   3.0966086e+01
   3.0019725e-01   3.0966070e+01
   3.0141394e-01   3.0950053e+01
   3.0177285e-01   3.0945275e+01
   3.0263748e-01   3.0933678e+01
   3.0334997e-01   3.0924025e+01
   3.0386810e-01   3.0916954e+01
   3.0491981e-01   3.0902472e+01
   3.0510014e-01   3.0899976e+01
   3.0577678e-01   3.0890558e+01
   3.0633911e-01   3.0882682e+01
   3.0648912e-01   3.0880570e+01
   3.0757304e-01   3.0865245e+01
   3.0805824e-01   3.0858335e+01
   3.0880374e-01   3.0847663e+01
   3.0962703e-01   3.0835802e+01
   3.1003222e-01   3.0829939e+01
   3.1119400e-01   3.0813036e+01
   3.1125758e-01   3.0812109e+01
   3.1148352e-01   3.0808801e+01
   3.1248151e-01   3.0794161e+01
   3.1276122e-01   3.0790039e+01
   3.1370370e-01   3.0776111e+01
   3.1433193e-01   3.0766791e+01
   3.1492632e-01   3.0757948e+01
   3.1590774e-01   3.0743302e+01
   3.1615101e-01   3.0739667e+01
   3.1699734e-01   3.0726997e+01
   3.1737858e-01   3.0721276e+01
   3.1748756e-01   3.0719637e+01
   3.1860846e-01   3.0702789e+01
   3.1906755e-01   3.0695876e+01
   3.1983929e-01   3.0684246e+01
   3.2064747e-01   3.0672058e+01
   3.2106926e-01   3.0665697e+01
   3.2222579e-01   3.0648254e+01
   3.2229822e-01   3.0647164e+01
   3.2255290e-01   3.0643319e+01
   3.2352672e-01   3.0628653e+01
   3.2380226e-01   3.0624503e+01
   3.2475517e-01   3.0610170e+01
   3.2537834e-01   3.0600812e+01
   3.2598389e-01   3.0591732e+01
   3.2695386e-01   3.0577221e+01
   3.2721282e-01   3.0573360e+01
   3.2813331e-01   3.0559661e+01
   3.2844174e-01   3.0555078e+01
   3.2852847e-01   3.0553789e+01
   3.2967052e-01   3.0536896e+01
   3.3010256e-01   3.0530529e+01
   3.3089934e-01   3.0518828e+01
   3.3167628e-01   3.0507473e+01
   3.3212834e-01   3.0500894e+01
   3.3324975e-01   3.0484663e+01
   3.3335761e-01   3.0483113e+01
   3.3374280e-01   3.0477570e+01
   3.3458686e-01   3.0465501e+01
   3.3482339e-01   3.0462129e+01
   3.3581614e-01   3.0448067e+01
   3.3639770e-01   3.0439887e+01
   3.3704542e-01   3.0430830e+01
   3.3797276e-01   3.0417966e+01
   3.3827458e-01   3.0413810e+01
   3.3934550e-01   3.0399173e+01
   3.3950354e-01   3.0397025e+01
   3.3954813e-01   3.0396419e+01
   3.4073217e-01   3.0380481e+01
   3.4112367e-01   3.0375260e+01
   3.4196055e-01   3.0364190e+01
   3.4269952e-01   3.0354516e+01
   3.4318865e-01   3.0348166e+01
   3.4427508e-01   3.0334222e+01
   3.4441632e-01   3.0332428e+01
   3.4491505e-01   3.0326114e+01
   3.4564297e-01   3.0316992e+01
   3.4584983e-01   3.0314413e+01
   3.4686840e-01   3.0301860e+01
   3.4742361e-01   3.0295104e+01
   3.4809264e-01   3.0287045e+01
   3.4899784e-01   3.0276291e+01
   3.4931654e-01   3.0272548e+01
   3.5043019e-01   3.0259640e+01
   3.5054280e-01   3.0258348e+01
   3.5057546e-01   3.0257973e+01
   3.5177276e-01   3.0244432e+01
   3.5216303e-01   3.0240083e+01
   3.5301026e-01   3.0230766e+01
   3.5376182e-01   3.0222635e+01
   3.5425336e-01   3.0217387e+01
   3.5536491e-01   3.0205726e+01
   3.5549459e-01   3.0204387e+01
   3.5593429e-01   3.0199866e+01
   3.5673027e-01   3.0191803e+01
   3.5697175e-01   3.0189381e+01
   3.5796114e-01   3.0179622e+01
   3.5856962e-01   3.0173734e+01
   3.5918705e-01   3.0167849e+01
   3.6014138e-01   3.0158935e+01
   3.6041081e-01   3.0156460e+01
   3.6145319e-01   3.0147049e+01
   3.6163464e-01   3.0145438e+01
   3.6167899e-01   3.0145043e+01
   3.6285872e-01   3.0134778e+01
   3.6320307e-01   3.0131841e+01
   3.6408121e-01   3.0124498e+01
   3.6476824e-01   3.0118885e+01
   3.6530124e-01   3.0114609e+01
   3.6635239e-01   3.0106389e+01
   3.6650919e-01   3.0105188e+01
   3.6699533e-01   3.0101500e+01
   3.6769618e-01   3.0096289e+01
   3.6792225e-01   3.0094629e+01
   3.6884803e-01   3.0087989e+01
   3.6934359e-01   3.0084521e+01
   3.6987645e-01   3.0080862e+01
   3.7036038e-01   3.0077602e+01
   3.7121053e-01   3.0072019e+01
   3.7145632e-01   3.0070438e+01
   3.7183503e-01   3.0068036e+01
   3.7270789e-01   3.0062636e+01
   3.7306500e-01   3.0060480e+01
   3.7373265e-01   3.0056540e+01
   3.7410142e-01   3.0054412e+01
   3.7454208e-01   3.0051915e+01
   3.7519249e-01   3.0048321e+01
   3.7563270e-01   3.0045952e+01
   3.7596633e-01   3.0044182e+01
   3.7681723e-01   3.0039813e+01
   3.7788224e-01   3.0034602e+01
   3.7805960e-01   3.0033762e+01
   3.7842824e-01   3.0032043e+01
   3.7930279e-01   3.0028100e+01
   3.7970775e-01   3.0026333e+01
   3.8053844e-01   3.0022853e+01
   3.8148959e-01   3.0019078e+01
   3.8176284e-01   3.0018033e+01
   3.8236342e-01   3.0015807e+01
   3.8297521e-01   3.0013631e+01
   3.8325687e-01   3.0012652e+01
   3.8417843e-01   3.0009614e+01
   3.8502861e-01   3.0006989e+01
   3.8537631e-01   3.0005963e+01
   3.8608890e-01   3.0003955e+01
   3.8657912e-01   3.0002646e+01
   3.8682378e-01   3.0002005e+01
   3.8779037e-01   2.9999644e+01
   3.8861482e-01   2.9997797e+01
   3.8900302e-01   2.9996976e+01
   3.8987550e-01   2.9995262e+01
   3.9021154e-01   2.9994652e+01
   3.9035271e-01   2.9994393e+01
   3.9141363e-01   2.9992652e+01
   3.9209327e-01   2.9991660e+01
   3.9260862e-01   2.9990969e+01
   3.9358251e-01   2.9989817e+01
   3.9378441e-01   2.9989607e+01
   3.9389148e-01   2.9989491e+01
   3.9494287e-01   2.9988533e+01
   3.9565546e-01   2.9988005e+01
   3.9603743e-01   2.9987757e+01
   3.9667927e-01   2.9987408e+01
   3.9705801e-01   2.9987241e+01
   3.9720874e-01   2.9987177e+01
   3.9809063e-01   2.9986909e+01
   3.9822742e-01   2.9986878e+01
   3.9869474e-01   2.9986803e+01
   3.9913879e-01   2.9986766e+01
   3.9932404e-01   2.9986761e+01
   4.0021523e-01   2.9986812e+01
   4.0142849e-01   2.9987096e+01
   4.0146511e-01   2.9987110e+01
   4.0149833e-01   2.9987118e+01
   4.0270285e-01   2.9987642e+01
   4.0372712e-01   2.9988262e+01
   4.0392149e-01   2.9988395e+01
   4.0415360e-01   2.9988568e+01
   4.0513151e-01   2.9989356e+01
   4.0589214e-01   2.9990066e+01
   4.0634409e-01   2.9990520e+01
   4.0694166e-01   2.9991169e+01
   4.0754559e-01   2.9991873e+01
   4.0797565e-01   2.9992397e+01
   4.0872581e-01   2.9993378e+01
   4.0974430e-01   2.9994815e+01
   4.0988520e-01   2.9995029e+01
   4.0998798e-01   2.9995177e+01
   4.1103130e-01   2.9996815e+01
   4.1198675e-01   2.9998425e+01
   4.1217566e-01   2.9998752e+01
   4.1242884e-01   2.9999206e+01
   4.1332342e-01   3.0000843e+01
   4.1397452e-01   3.0002093e+01
   4.1447255e-01   3.0003076e+01
   4.1514319e-01   3.0004443e+01
   4.1562287e-01   3.0005454e+01
   4.1598031e-01   3.0006213e+01
   4.1677281e-01   3.0007961e+01
   4.1782334e-01   3.0010365e+01
   4.1792176e-01   3.0010601e+01
   4.1799647e-01   3.0010771e+01
   4.1907097e-01   3.0013362e+01
   4.2002526e-01   3.0015751e+01
   4.2022023e-01   3.0016245e+01
   4.2047367e-01   3.0016903e+01
   4.2136940e-01   3.0019245e+01
   4.2206951e-01   3.0021129e+01
   4.2251713e-01   3.0022350e+01
   4.2308423e-01   3.0023925e+01
   4.2366707e-01   3.0025570e+01
   4.2413617e-01   3.0026908e+01
   4.2481985e-01   3.0028895e+01
   4.2566499e-01   3.0031389e+01
   4.2597380e-01   3.0032322e+01
   4.2622843e-01   3.0033081e+01
   4.2713504e-01   3.0035857e+01
   4.2823002e-01   3.0039267e+01
   4.2829405e-01   3.0039472e+01
   4.2834782e-01   3.0039637e+01
   4.2946167e-01   3.0043187e+01
   4.3048733e-01   3.0046512e+01
   4.3062039e-01   3.0046945e+01
   4.3077785e-01   3.0047465e+01
   4.3177665e-01   3.0050754e+01
   4.3258936e-01   3.0053467e+01
   4.3289564e-01   3.0054491e+01
   4.3326098e-01   3.0055725e+01
   4.3396095e-01   3.0058090e+01
   4.3437540e-01   3.0059500e+01
   4.3485921e-01   3.0061149e+01
   4.3545302e-01   3.0063185e+01
   4.3610398e-01   3.0065422e+01
   4.3656402e-01   3.0067008e+01
   4.3735813e-01   3.0069757e+01
   4.3750345e-01   3.0070258e+01
   4.3824356e-01   3.0072831e+01
   4.3918215e-01   3.0076100e+01
   4.3935045e-01   3.0076684e+01
   4.3959691e-01   3.0077545e+01
   4.4031296e-01   3.0080038e+01
   4.4132952e-01   3.0083582e+01
   4.4137063e-01   3.0083727e+01
   4.4138191e-01   3.0083766e+01
   4.4140479e-01   3.0083847e+01
   4.4267895e-01   3.0088283e+01
   4.4381505e-01   3.0092232e+01
   4.4383941e-01   3.0092318e+01
   4.4385721e-01   3.0092379e+01
   4.4485858e-01   3.0095850e+01
   4.4514086e-01   3.0096822e+01
   4.4592944e-01   3.0099549e+01
   4.4653928e-01   3.0101645e+01
   4.4723732e-01   3.0104045e+01
   4.4840746e-01   3.0108041e+01
   4.4850384e-01   3.0108376e+01
   4.4862371e-01   3.0108778e+01
   4.4967704e-01   3.0112360e+01
   4.5000000e-01   3.0113458e+01


==> Figures/EMReLine2AbsSimd3axisX.dat <==
   2.0000000e-02   3.4474326e+01
   2.0165266e-02   3.4465482e+01
   2.1078832e-02   3.4420415e+01
   2.1524316e-02   3.4400269e+01
   2.2410824e-02   3.4363776e+01
   2.2858537e-02   3.4346798e+01
   2.3784531e-02   3.4314865e+01
   2.4211206e-02   3.4301239e+01
   2.5161038e-02   3.4273582e+01
   2.5569973e-02   3.4262477e+01
   2.6509334e-02   3.4239052e+01
   2.6912390e-02   3.4229590e+01
   2.7854048e-02   3.4209144e+01
   2.8247513e-02   3.4201017e+01
   2.9209201e-02   3.4182513e+01
   2.9583461e-02   3.4175584e+01
   3.0571656e-02   3.4158411e+01
   3.0928720e-02   3.4152374e+01
   3.1930242e-02   3.4136342e+01
   3.2277191e-02   3.4130888e+01
   3.3285504e-02   3.4115736e+01
   3.3628373e-02   3.4110636e+01
   3.4645558e-02   3.4096041e+01
   3.4987513e-02   3.4091149e+01
   3.6009178e-02   3.4076948e+01
   3.6343096e-02   3.4072290e+01
   3.7374358e-02   3.4058232e+01
   3.7683958e-02   3.4053972e+01
   3.8732259e-02   3.4039820e+01
   3.9021949e-02   3.4035856e+01
   4.0085228e-02   3.4021533e+01
   4.0362646e-02   3.4017738e+01
   4.1438941e-02   3.4003194e+01
   4.1695450e-02   3.3999669e+01
   4.2794133e-02   3.3984719e+01
   4.3029214e-02   3.3981464e+01
   4.4148469e-02   3.3966090e+01
   4.4367236e-02   3.3963033e+01
   4.5503219e-02   3.3947256e+01
   4.5714369e-02   3.3944275e+01
   4.6861583e-02   3.3928152e+01
   4.7069489e-02   3.3925184e+01
   4.8224744e-02   3.3908749e+01
   4.8419879e-02   3.3905932e+01
   4.9584488e-02   3.3889162e+01
   4.9767295e-02   3.3886493e+01
   5.0945676e-02   3.3869324e+01
   5.1112034e-02   3.3866868e+01
   5.2305515e-02   3.3849284e+01
   5.2454449e-02   3.3847062e+01
   5.3664956e-02   3.3829037e+01
   5.3793014e-02   3.3827108e+01
   5.5020725e-02   3.3808648e+01
   5.5131397e-02   3.3806966e+01
   5.6376303e-02   3.3788080e+01
   5.6471769e-02   3.3786618e+01
   5.7732320e-02   3.3767340e+01
   5.7815199e-02   3.3766061e+01
   5.9088643e-02   3.3746448e+01
   5.9161190e-02   3.3745322e+01
   6.0445567e-02   3.3725418e+01
   6.0507517e-02   3.3724451e+01
   6.1803303e-02   3.3704265e+01
   6.1852978e-02   3.3703487e+01
   6.3161303e-02   3.3683018e+01
   6.3197524e-02   3.3682449e+01
   6.4519140e-02   3.3661704e+01
   6.4541013e-02   3.3661359e+01
   6.5876070e-02   3.3640354e+01
   6.5883470e-02   3.3640237e+01
   6.6588987e-02   3.3629122e+01
   6.7225050e-02   3.3619098e+01
   6.7231723e-02   3.3618992e+01
   6.8566594e-02   3.3597946e+01
   6.8586300e-02   3.3597634e+01
   6.9909332e-02   3.3576779e+01
   6.9940650e-02   3.3576284e+01
   7.1253623e-02   3.3555605e+01
   7.1295767e-02   3.3554940e+01
   7.2598534e-02   3.3534454e+01
   7.2652174e-02   3.3533609e+01
   7.3942846e-02   3.3513354e+01
   7.4009819e-02   3.3512302e+01
   7.5286291e-02   3.3492321e+01
   7.5368253e-02   3.3491038e+01
   7.6629666e-02   3.3471349e+01
   7.6727202e-02   3.3469827e+01
   7.7972517e-02   3.3450451e+01
   7.8085446e-02   3.3448694e+01
   7.9315157e-02   3.3429625e+01
   7.9443048e-02   3.3427643e+01
   8.0657706e-02   3.3408873e+01
   8.0800250e-02   3.3406673e+01
   8.2000386e-02   3.3388193e+01
   8.2157339e-02   3.3385779e+01
   8.3343350e-02   3.3367583e+01
   8.3514476e-02   3.3364961e+01
   8.4686561e-02   3.3347043e+01
   8.4871640e-02   3.3344219e+01
   8.6029866e-02   3.3326577e+01
   8.6228716e-02   3.3323554e+01
   8.7373142e-02   3.3306186e+01
   8.7585673e-02   3.3302967e+01
   8.8716357e-02   3.3285872e+01
   8.8942559e-02   3.3282459e+01
   9.0059513e-02   3.3265636e+01
   9.0299437e-02   3.3262031e+01
   9.1402604e-02   3.3245481e+01
   9.1656346e-02   3.3241684e+01
   9.2745636e-02   3.3225410e+01
   9.3013318e-02   3.3221422e+01
   9.4088658e-02   3.3205427e+01
   9.4370391e-02   3.3201249e+01
   9.5431719e-02   3.3185537e+01
   9.5727568e-02   3.3181171e+01
   9.6774815e-02   3.3165745e+01
   9.7084786e-02   3.3161195e+01
   9.8117907e-02   3.3146058e+01
   9.8441968e-02   3.3141328e+01
   9.9460967e-02   3.3126483e+01
   9.9799087e-02   3.3121577e+01
   1.0080399e-01   3.3107026e+01
   1.0115617e-01   3.3101947e+01
   1.0214699e-01   3.3087691e+01
   1.0251326e-01   3.3082443e+01
   1.0348995e-01   3.3068483e+01
   1.0387038e-01   3.3063069e+01
   1.0483290e-01   3.3049405e+01
   1.0522755e-01   3.3043828e+01
   1.0617586e-01   3.3030458e+01
   1.0658475e-01   3.3024720e+01
   1.0751883e-01   3.3011644e+01
   1.0794196e-01   3.3005747e+01
   1.0886181e-01   3.2992960e+01
   1.0929914e-01   3.2986907e+01
   1.1020482e-01   3.2974404e+01
   1.1065628e-01   3.2968199e+01
   1.1154786e-01   3.2955973e+01
   1.1201341e-01   3.2949616e+01
   1.1289090e-01   3.2937663e+01
   1.1337054e-01   3.2931156e+01
   1.1423395e-01   3.2919468e+01
   1.1472767e-01   3.2912812e+01
   1.1557698e-01   3.2901385e+01
   1.1608481e-01   3.2894579e+01
   1.1692000e-01   3.2883408e+01
   1.1744194e-01   3.2876453e+01
   1.1826302e-01   3.2865533e+01
   1.1879909e-01   3.2858429e+01
   1.1960603e-01   3.2847757e+01
   1.2015624e-01   3.2840505e+01
   1.2094905e-01   3.2830076e+01
   1.2151341e-01   3.2822677e+01
   1.2229207e-01   3.2812489e+01
   1.2287058e-01   3.2804945e+01
   1.2363509e-01   3.2794997e+01
   1.2422776e-01   3.2787310e+01
   1.2497811e-01   3.2777601e+01
   1.2558493e-01   3.2769774e+01
   1.2632112e-01   3.2760303e+01
   1.2694209e-01   3.2752340e+01
   1.2766412e-01   3.2743106e+01
   1.2829925e-01   3.2735010e+01
   1.2900712e-01   3.2726014e+01
   1.2965641e-01   3.2717790e+01
   1.3035012e-01   3.2709031e+01
   1.3101357e-01   3.2700683e+01
   1.3169313e-01   3.2692161e+01
   1.3237072e-01   3.2683693e+01
   1.3303613e-01   3.2675407e+01
   1.3372788e-01   3.2666824e+01
   1.3437915e-01   3.2658773e+01
   1.3508505e-01   3.2650077e+01
   1.3572216e-01   3.2642259e+01
   1.3644223e-01   3.2633455e+01
   1.3706518e-01   3.2625868e+01
   1.3779941e-01   3.2616956e+01
   1.3840820e-01   3.2609597e+01
   1.3915660e-01   3.2600580e+01
   1.3975122e-01   3.2593445e+01
   1.4051379e-01   3.2584323e+01
   1.4109424e-01   3.2577409e+01
   1.4187097e-01   3.2568183e+01
   1.4243725e-01   3.2561483e+01
   1.4322815e-01   3.2552152e+01
   1.4378027e-01   3.2545664e+01
   1.4458533e-01   3.2536227e+01
   1.4512328e-01   3.2529946e+01
   1.4594250e-01   3.2520402e+01
   1.4646629e-01   3.2514323e+01
   1.4729968e-01   3.2504669e+01
   1.4780930e-01   3.2498789e+01
   1.4865686e-01   3.2489026e+01
   1.4915231e-01   3.2483340e+01
   1.5001403e-01   3.2473466e+01
   1.5049533e-01   3.2467973e+01
   1.5137121e-01   3.2457987e+01
   1.5183834e-01   3.2452683e+01
   1.5272838e-01   3.2442587e+01
   1.5318134e-01   3.2437470e+01
   1.5408556e-01   3.2427265e+01
   1.5452435e-01   3.2422334e+01
   1.5544273e-01   3.2412022e+01
   1.5586736e-01   3.2407275e+01
   1.5679991e-01   3.2396859e+01
   1.5721037e-01   3.2392296e+01
   1.5815708e-01   3.2381781e+01
   1.5855338e-01   3.2377400e+01
   1.5951426e-01   3.2366789e+01
   1.5989639e-01   3.2362590e+01
   1.6087143e-01   3.2351888e+01
   1.6123940e-01   3.2347871e+01
   1.6222861e-01   3.2337083e+01
   1.6258241e-01   3.2333246e+01
   1.6358579e-01   3.2322376e+01
   1.6392542e-01   3.2318718e+01
   1.6494296e-01   3.2307770e+01
   1.6526844e-01   3.2304290e+01
   1.6630014e-01   3.2293268e+01
   1.6661144e-01   3.2289964e+01
   1.6765731e-01   3.2278870e+01
   1.6795445e-01   3.2275739e+01
   1.6901449e-01   3.2264575e+01
   1.6929746e-01   3.2261614e+01
   1.7037167e-01   3.2250381e+01
   1.7064047e-01   3.2247588e+01
   1.7172884e-01   3.2236284e+01
   1.7198348e-01   3.2233657e+01
   1.7308602e-01   3.2222281e+01
   1.7332649e-01   3.2219816e+01
   1.7444319e-01   3.2208366e+01
   1.7466950e-01   3.2206061e+01
   1.7580037e-01   3.2194533e+01
   1.7601251e-01   3.2192385e+01
   1.7715755e-01   3.2180778e+01
   1.7735552e-01   3.2178784e+01
   1.7851472e-01   3.2167094e+01
   1.7869853e-01   3.2165252e+01
   1.7987190e-01   3.2153476e+01
   1.8004154e-01   3.2151785e+01
   1.8122907e-01   3.2139922e+01
   1.8138455e-01   3.2138379e+01
   1.8258625e-01   3.2126429e+01
   1.8272756e-01   3.2125033e+01
   1.8394343e-01   3.2112996e+01
   1.8407057e-01   3.2111745e+01
   1.8530060e-01   3.2099622e+01
   1.8541358e-01   3.2098516e+01
   1.8665778e-01   3.2086310e+01
   1.8675659e-01   3.2085347e+01
   1.8801495e-01   3.2073061e+01
   1.8809960e-01   3.2072241e+01
   1.8937213e-01   3.2059880e+01
   1.8944261e-01   3.2059201e+01
   1.9072931e-01   3.2046770e+01
   1.9078562e-01   3.2046231e+01
   1.9208648e-01   3.2033736e+01
   1.9212863e-01   3.2033335e+01
   1.9344366e-01   3.2020781e+01
   1.9347164e-01   3.2020516e+01
   1.9480083e-01   3.2007909e+01
   1.9481465e-01   3.2007779e+01
   1.9612471e-01   3.1995434e+01
   1.9615766e-01   3.1995125e+01
   1.9615801e-01   3.1995121e+01
   1.9750067e-01   3.1982555e+01
   1.9751519e-01   3.1982420e+01
   1.9884368e-01   3.1970069e+01
   1.9887236e-01   3.1969805e+01
   2.0018669e-01   3.1957667e+01
   2.0022954e-01   3.1957274e+01
   2.0152970e-01   3.1945345e+01
   2.0158671e-01   3.1944826e+01
   2.0287271e-01   3.1933100e+01
   2.0294389e-01   3.1932455e+01
   2.0421572e-01   3.1920927e+01
   2.0430107e-01   3.1920159e+01
   2.0555873e-01   3.1908822e+01
   2.0565824e-01   3.1907931e+01
   2.0690174e-01   3.1896779e+01
   2.0701542e-01   3.1895766e+01
   2.0824475e-01   3.1884792e+01
   2.0837259e-01   3.1883658e+01
   2.0958776e-01   3.1872858e+01
   2.0972977e-01   3.1871604e+01
   2.1093077e-01   3.1860973e+01
   2.1108695e-01   3.1859598e+01
   2.1227378e-01   3.1849133e+01
   2.1244412e-01   3.1847640e+01
   2.1361679e-01   3.1837338e+01
   2.1380130e-01   3.1835726e+01
   2.1495980e-01   3.1825586e+01
   2.1515847e-01   3.1823857e+01
   2.1630281e-01   3.1813880e+01
   2.1651565e-01   3.1812034e+01
   2.1764582e-01   3.1802220e+01
   2.1787283e-01   3.1800260e+01
   2.1898883e-01   3.1790611e+01
   2.1923000e-01   3.1788537e+01
   2.2033184e-01   3.1779055e+01
   2.2058718e-01   3.1776870e+01
   2.2167485e-01   3.1767558e+01
   2.2194435e-01   3.1765264e+01
   2.2301786e-01   3.1756123e+01
   2.2330153e-01   3.1753721e+01
   2.2436087e-01   3.1744753e+01
   2.2465871e-01   3.1742246e+01
   2.2570388e-01   3.1733452e+01
   2.2601588e-01   3.1730842e+01
   2.2704689e-01   3.1722221e+01
   2.2737306e-01   3.1719510e+01
   2.2838990e-01   3.1711062e+01
   2.2873023e-01   3.1708251e+01
   2.2973291e-01   3.1699973e+01
   2.3008741e-01   3.1697063e+01
   2.3107592e-01   3.1688954e+01
   2.3144459e-01   3.1685946e+01
   2.3241893e-01   3.1678001e+01
   2.3280176e-01   3.1674896e+01
   2.3376194e-01   3.1667110e+01
   2.3415894e-01   3.1663907e+01
   2.3510495e-01   3.1656277e+01
   2.3551611e-01   3.1652977e+01
   2.3644796e-01   3.1645497e+01
   2.3687329e-01   3.1642098e+01
   2.3779097e-01   3.1634765e+01
   2.3823047e-01   3.1631267e+01
   2.3913398e-01   3.1624075e+01
   2.3958764e-01   3.1620478e+01
   2.4047699e-01   3.1613425e+01
   2.4094482e-01   3.1609727e+01
   2.4182000e-01   3.1602810e+01
   2.4230199e-01   3.1599012e+01
   2.4316300e-01   3.1592228e+01
   2.4365917e-01   3.1588331e+01
   2.4450601e-01   3.1581680e+01
   2.4501635e-01   3.1577684e+01
   2.4584902e-01   3.1571165e+01
   2.4637352e-01   3.1567071e+01
   2.4719203e-01   3.1560685e+01
   2.4773070e-01   3.1556494e+01
   2.4853504e-01   3.1550242e+01
   2.4908787e-01   3.1545958e+01
   2.4987805e-01   3.1539841e+01
   2.5044505e-01   3.1535466e+01
   2.5122106e-01   3.1529485e+01
   2.5180223e-01   3.1525021e+01
   2.5256407e-01   3.1519179e+01
   2.5315961e-01   3.1514628e+01
   2.5390660e-01   3.1508930e+01
   2.5451848e-01   3.1504279e+01
   2.5524610e-01   3.1498761e+01
   2.5588034e-01   3.1493967e+01
   2.5657703e-01   3.1488715e+01
   2.5724467e-01   3.1483699e+01
   2.5789302e-01   3.1478842e+01
   2.5860686e-01   3.1473510e+01
   2.5919015e-01   3.1469168e+01
   2.5995024e-01   3.1463523e+01
   2.6046581e-01   3.1459709e+01
   2.6124979e-01   3.1453918e+01
   2.6176208e-01   3.1450151e+01
   2.6256977e-01   3.1444217e+01
   2.6322129e-01   3.1439449e+01
   2.6411950e-01   3.1432893e+01
   2.6457103e-01   3.1429609e+01
   2.6564716e-01   3.1421792e+01
   2.6588093e-01   3.1420101e+01
   2.6713329e-01   3.1411046e+01
   2.6714776e-01   3.1410942e+01
   2.6720504e-01   3.1410526e+01
   2.6837865e-01   3.1402071e+01
   2.6871711e-01   3.1399639e+01
   2.6947546e-01   3.1394197e+01
   2.7033666e-01   3.1388027e+01
   2.7070747e-01   3.1385374e+01
   2.7169520e-01   3.1378311e+01
   2.7192992e-01   3.1376638e+01
   2.7201306e-01   3.1376045e+01
   2.7327116e-01   3.1367078e+01
   2.7343308e-01   3.1365925e+01
   2.7456940e-01   3.1357847e+01
   2.7500693e-01   3.1354744e+01
   2.7572029e-01   3.1349687e+01
   2.7649404e-01   3.1344213e+01
   2.7692705e-01   3.1341153e+01
   2.7806966e-01   3.1333090e+01
   2.7817341e-01   3.1332360e+01
   2.7857759e-01   3.1329509e+01
   2.7942088e-01   3.1323581e+01
   2.7963560e-01   3.1322074e+01
   2.8065802e-01   3.1314910e+01
   2.8121169e-01   3.1311041e+01
   2.8186116e-01   3.1306511e+01
   2.8279339e-01   3.1300026e+01
   2.8304771e-01   3.1298262e+01
   2.8382468e-01   3.1292875e+01
   2.8424334e-01   3.1289980e+01
   2.8438528e-01   3.1288999e+01
   2.8540542e-01   3.1281971e+01
   2.8597594e-01   3.1278055e+01
   2.8664532e-01   3.1273472e+01
   2.8758374e-01   3.1267068e+01
   2.8791205e-01   3.1264835e+01
   2.8912519e-01   3.1256604e+01
   2.8915108e-01   3.1256430e+01
   2.8925549e-01   3.1255720e+01
   2.9037948e-01   3.1248139e+01
   2.9067158e-01   3.1246175e+01
   2.9159497e-01   3.1239981e+01
   2.9224693e-01   3.1235624e+01
   2.9281409e-01   3.1231842e+01
   2.9385569e-01   3.1224915e+01
   2.9403917e-01   3.1223699e+01
   2.9462441e-01   3.1219818e+01
   2.9527217e-01   3.1215533e+01
   2.9546960e-01   3.1214228e+01
   2.9651125e-01   3.1207361e+01
   2.9705901e-01   3.1203760e+01
   2.9774931e-01   3.1199227e+01
   2.9862845e-01   3.1193465e+01
   2.9897704e-01   3.1191185e+01
   3.0019214e-01   3.1183242e+01
   3.0019601e-01   3.1183217e+01
   3.0019712e-01   3.1183209e+01
   3.0141393e-01   3.1175271e+01
   3.0177253e-01   3.1172936e+01
   3.0263747e-01   3.1167309e+01
   3.0334929e-01   3.1162685e+01
   3.0386813e-01   3.1159318e+01
   3.0491872e-01   3.1152505e+01
   3.0510132e-01   3.1151324e+01
   3.0578963e-01   3.1146866e+01
   3.0633762e-01   3.1143321e+01
   3.0648410e-01   3.1142374e+01
   3.0757217e-01   3.1135349e+01
   3.0805077e-01   3.1132266e+01
   3.0880406e-01   3.1127418e+01
   3.0961877e-01   3.1122184e+01
   3.1003363e-01   3.1119524e+01
   3.1118804e-01   3.1112132e+01
   3.1126027e-01   3.1111672e+01
   3.1151412e-01   3.1110045e+01
   3.1248454e-01   3.1103860e+01
   3.1275865e-01   3.1102116e+01
   3.1370663e-01   3.1096098e+01
   3.1433196e-01   3.1092140e+01
   3.1492884e-01   3.1088372e+01
   3.1590916e-01   3.1082199e+01
   3.1615310e-01   3.1080668e+01
   3.1699913e-01   3.1075364e+01
   3.1738000e-01   3.1072983e+01
   3.1748906e-01   3.1072301e+01
   3.1860910e-01   3.1065325e+01
   3.1906828e-01   3.1062475e+01
   3.1983943e-01   3.1057702e+01
   3.2064758e-01   3.1052716e+01
   3.2106926e-01   3.1050122e+01
   3.2222579e-01   3.1043025e+01
   3.2229822e-01   3.1042582e+01
   3.2255290e-01   3.1041019e+01
   3.2352672e-01   3.1035076e+01
   3.2380226e-01   3.1033398e+01
   3.2475517e-01   3.1027606e+01
   3.2537834e-01   3.1023829e+01
   3.2598389e-01   3.1020165e+01
   3.2695386e-01   3.1014307e+01
   3.2721282e-01   3.1012747e+01
   3.2813331e-01   3.1007200e+01
   3.2844174e-01   3.1005345e+01
   3.2852847e-01   3.1004824e+01
   3.2967052e-01   3.0997963e+01
   3.3010256e-01   3.0995373e+01
   3.3089935e-01   3.0990599e+01
   3.3167628e-01   3.0985950e+01
   3.3212835e-01   3.0983248e+01
   3.3324976e-01   3.0976547e+01
   3.3335761e-01   3.0975904e+01
   3.3374281e-01   3.0973601e+01
   3.3458686e-01   3.0968567e+01
   3.3482339e-01   3.0967157e+01
   3.3581615e-01   3.0961245e+01
   3.3639770e-01   3.0957786e+01
   3.3704542e-01   3.0953937e+01
   3.3797276e-01   3.0948432e+01
   3.3827458e-01   3.0946644e+01
   3.3934550e-01   3.0940299e+01
   3.3950354e-01   3.0939365e+01
   3.3954813e-01   3.0939101e+01
   3.4073217e-01   3.0932107e+01
   3.4112367e-01   3.0929801e+01
   3.4196055e-01   3.0924878e+01
   3.4269952e-01   3.0920542e+01
   3.4318865e-01   3.0917678e+01
   3.4427508e-01   3.0911330e+01
   3.4441632e-01   3.0910508e+01
   3.4491505e-01   3.0907601e+01
   3.4564297e-01   3.0903371e+01
   3.4584983e-01   3.0902172e+01
   3.4686840e-01   3.0896279e+01
   3.4742361e-01   3.0893079e+01
   3.4809264e-01   3.0889232e+01
   3.4899784e-01   3.0884043e+01
   3.4931654e-01   3.0882222e+01
   3.5043021e-01   3.0875869e+01
   3.5054280e-01   3.0875230e+01
   3.5057546e-01   3.0875044e+01
   3.5177276e-01   3.0868250e+01
   3.5216303e-01   3.0866044e+01
   3.5301027e-01   3.0861264e+01
   3.5376181e-01   3.0857037e+01
   3.5425335e-01   3.0854278e+01
   3.5536491e-01   3.0848051e+01
   3.5549459e-01   3.0847327e+01
   3.5593429e-01   3.0844867e+01
   3.5673027e-01   3.0840427e+01
   3.5697175e-01   3.0839080e+01
   3.5796113e-01   3.0833576e+01
   3.5856962e-01   3.0830196e+01
   3.5918705e-01   3.0826770e+01
   3.6014138e-01   3.0821480e+01
   3.6041081e-01   3.0819989e+01
   3.6145317e-01   3.0814217e+01
   3.6163464e-01   3.0813214e+01
   3.6167899e-01   3.0812968e+01
   3.6285871e-01   3.0806445e+01
   3.6320309e-01   3.0804543e+01
   3.6408119e-01   3.0799696e+01
   3.6476829e-01   3.0795907e+01
   3.6530120e-01   3.0792970e+01
   3.6635247e-01   3.0787178e+01
   3.6650913e-01   3.0786317e+01
   3.6699488e-01   3.0783641e+01
   3.6769611e-01   3.0779784e+01
   3.6792230e-01   3.0778540e+01
   3.6884803e-01   3.0773457e+01
   3.6934360e-01   3.0770741e+01
   3.6987646e-01   3.0767824e+01
   3.7036038e-01   3.0765173e+01
   3.7121052e-01   3.0760531e+01
   3.7145632e-01   3.0759189e+01
   3.7183511e-01   3.0757120e+01
   3.7270791e-01   3.0752368e+01
   3.7306497e-01   3.0750433e+01
   3.7373271e-01   3.0746809e+01
   3.7410130e-01   3.0744814e+01
   3.7454210e-01   3.0742430e+01
   3.7519261e-01   3.0738919e+01
   3.7563271e-01   3.0736549e+01
   3.7596632e-01   3.0734751e+01
   3.7681723e-01   3.0730189e+01
   3.7788223e-01   3.0724499e+01
   3.7805960e-01   3.0723553e+01
   3.7842825e-01   3.0721587e+01
   3.7930279e-01   3.0716942e+01
   3.7970775e-01   3.0714794e+01
   3.8053844e-01   3.0710406e+01
   3.8148959e-01   3.0705398e+01
   3.8176284e-01   3.0703962e+01
   3.8236343e-01   3.0700810e+01
   3.8297521e-01   3.0697607e+01
   3.8325687e-01   3.0696132e+01
   3.8417843e-01   3.0691327e+01
   3.8502861e-01   3.0686906e+01
   3.8537631e-01   3.0685100e+01
   3.8608890e-01   3.0681402e+01
   3.8657912e-01   3.0678863e+01
   3.8682378e-01   3.0677594e+01
   3.8779036e-01   3.0672600e+01
   3.8861481e-01   3.0668348e+01
   3.8900302e-01   3.0666345e+01
   3.8987550e-01   3.0661848e+01
   3.9021153e-01   3.0660120e+01
   3.9035271e-01   3.0659390e+01
   3.9141363e-01   3.0653934e+01
   3.9209327e-01   3.0650442e+01
   3.9260862e-01   3.0647794e+01
   3.9358251e-01   3.0642789e+01
   3.9378441e-01   3.0641755e+01
   3.9389148e-01   3.0641203e+01
   3.9494287e-01   3.0635807e+01
   3.9565546e-01   3.0632154e+01
   3.9603743e-01   3.0630197e+01
   3.9667927e-01   3.0626905e+01
   3.9705801e-01   3.0624965e+01
   3.9720874e-01   3.0624193e+01
   3.9809063e-01   3.0619679e+01
   3.9822742e-01   3.0618981e+01
   3.9869474e-01   3.0616592e+01
   3.9913879e-01   3.0614323e+01
   3.9932404e-01   3.0613379e+01
   4.0021523e-01   3.0608829e+01
   4.0142849e-01   3.0602654e+01
   4.0146511e-01   3.0602469e+01
   4.0149833e-01   3.0602298e+01
   4.0270285e-01   3.0596185e+01
   4.0372711e-01   3.0591006e+01
   4.0392148e-01   3.0590024e+01
   4.0415361e-01   3.0588851e+01
   4.0513151e-01   3.0583927e+01
   4.0589208e-01   3.0580111e+01
   4.0634407e-01   3.0577847e+01
   4.0694178e-01   3.0574859e+01
   4.0754556e-01   3.0571848e+01
   4.0797544e-01   3.0569707e+01
   4.0872575e-01   3.0565984e+01
   4.0974446e-01   3.0560943e+01
   4.0988504e-01   3.0560252e+01
   4.0998759e-01   3.0559743e+01
   4.1103106e-01   3.0554610e+01
   4.1199032e-01   3.0549909e+01
   4.1217520e-01   3.0549004e+01
   4.1242146e-01   3.0547798e+01
   4.1332410e-01   3.0543394e+01
   4.1397851e-01   3.0540210e+01
   4.1447288e-01   3.0537808e+01
   4.1514291e-01   3.0534557e+01
   4.1562270e-01   3.0532234e+01
   4.1597991e-01   3.0530503e+01
   4.1677240e-01   3.0526676e+01
   4.1782350e-01   3.0521604e+01
   4.1792150e-01   3.0521134e+01
   4.1799590e-01   3.0520774e+01
   4.1907087e-01   3.0515599e+01
   4.2002517e-01   3.0511011e+01
   4.2022021e-01   3.0510073e+01
   4.2047369e-01   3.0508854e+01
   4.2136940e-01   3.0504551e+01
   4.2206951e-01   3.0501191e+01
   4.2251713e-01   3.0499041e+01
   4.2308423e-01   3.0496319e+01
   4.2366707e-01   3.0493522e+01
   4.2413617e-01   3.0491270e+01
   4.2481985e-01   3.0487992e+01
   4.2566499e-01   3.0483937e+01
   4.2597380e-01   3.0482460e+01
   4.2622843e-01   3.0481235e+01
   4.2713504e-01   3.0476894e+01
   4.2823002e-01   3.0471652e+01
   4.2829405e-01   3.0471347e+01
   4.2834782e-01   3.0471088e+01
   4.2946167e-01   3.0465763e+01
   4.3048733e-01   3.0460870e+01
   4.3062039e-01   3.0460235e+01
   4.3077785e-01   3.0459483e+01
   4.3177665e-01   3.0454728e+01
   4.3258936e-01   3.0450869e+01
   4.3289564e-01   3.0449415e+01
   4.3326098e-01   3.0447684e+01
   4.3396095e-01   3.0444371e+01
   4.3437540e-01   3.0442414e+01
   4.3485921e-01   3.0440134e+01
   4.3545303e-01   3.0437336e+01
   4.3610398e-01   3.0434279e+01
   4.3656402e-01   3.0432125e+01
   4.3735814e-01   3.0428409e+01
   4.3750345e-01   3.0427733e+01
   4.3824357e-01   3.0424285e+01
   4.3918215e-01   3.0419928e+01
   4.3935049e-01   3.0419149e+01
   4.3959700e-01   3.0418006e+01
   4.4031298e-01   3.0414699e+01
   4.4132939e-01   3.0410020e+01
   4.4137063e-01   3.0409831e+01
   4.4138195e-01   3.0409779e+01
   4.4140490e-01   3.0409672e+01
   4.4267897e-01   3.0403830e+01
   4.4381505e-01   3.0398645e+01
   4.4383941e-01   3.0398535e+01
   4.4385721e-01   3.0398453e+01
   4.4485858e-01   3.0393896e+01
   4.4514086e-01   3.0392614e+01
   4.4592944e-01   3.0389036e+01
   4.4653928e-01   3.0386274e+01
   4.4723732e-01   3.0383117e+01
   4.4840746e-01   3.0377829e+01
   4.4850384e-01   3.0377398e+01
   4.4862371e-01   3.0376851e+01
   4.4967704e-01   3.0372104e+01
   4.5000000e-01   3.0370650e+01


==> Figures/EMReLine2Absd30axisX.dat <==
   2.0000000e-02   2.9934348e+01
   2.0119857e-02   2.9946529e+01
   2.1051943e-02   3.0048290e+01
   2.1309437e-02   3.0078296e+01
   2.2265038e-02   3.0195074e+01
   2.2868931e-02   3.0272192e+01
   2.3419904e-02   3.0344029e+01
   2.4443604e-02   3.0479534e+01
   2.4688023e-02   3.0512038e+01
   2.5720447e-02   3.0648885e+01
   2.5946055e-02   3.0678562e+01
   2.5997142e-02   3.0685266e+01
   2.7170159e-02   3.0837044e+01
   2.7566525e-02   3.0887195e+01
   2.8365143e-02   3.0986120e+01
   2.9131748e-02   3.1078101e+01
   2.9557846e-02   3.1127858e+01
   3.0713036e-02   3.1257489e+01
   3.0764166e-02   3.1263043e+01
   3.0986392e-02   3.1286995e+01
   3.2004204e-02   3.1392777e+01
   3.2223137e-02   3.1414678e+01
   3.3304848e-02   3.1518389e+01
   3.3809547e-02   3.1564201e+01
   3.4556131e-02   3.1628955e+01
   3.5396738e-02   3.1697565e+01
   3.5762274e-02   3.1725986e+01
   3.6942026e-02   3.1811917e+01
   3.6968681e-02   3.1813757e+01
   3.7070283e-02   3.1820730e+01
   3.8192246e-02   3.1893451e+01
   3.8482823e-02   3.1911019e+01
   3.9424559e-02   3.1964427e+01
   4.0056230e-02   3.1997270e+01
   4.0664801e-02   3.2026684e+01
   4.1638073e-02   3.2069258e+01
   4.1916848e-02   3.2080455e+01
   4.2990807e-02   3.2119513e+01
   4.3171814e-02   3.2125466e+01
   4.3219196e-02   3.2126995e+01
   4.4412730e-02   3.2161495e+01
   4.4815372e-02   3.2171418e+01
   4.5640723e-02   3.2189108e+01
   4.6402926e-02   3.2202336e+01
   4.6859748e-02   3.2208859e+01
   4.7991558e-02   3.2220577e+01
   4.8080816e-02   3.2221236e+01
   4.8382800e-02   3.2223182e+01
   4.9301733e-02   3.2226443e+01
   4.9578888e-02   3.2226652e+01
   5.0528598e-02   3.2224697e+01
   5.1152679e-02   3.2221203e+01
   5.1759258e-02   3.2216162e+01
   5.2731429e-02   3.2204778e+01
   5.2981043e-02   3.2201211e+01
   5.3838275e-02   3.2186999e+01
   5.4204274e-02   3.2180021e+01
   5.4307283e-02   3.2177960e+01
   5.5464651e-02   3.2151940e+01
   5.5968831e-02   3.2138994e+01
   5.6844337e-02   3.2114264e+01
   5.7880799e-02   3.2081417e+01
   5.8023947e-02   3.2076585e+01
   5.8211971e-02   3.2070132e+01
   5.9069613e-02   3.2039188e+01
   5.9895024e-02   3.2007145e+01
   6.0305958e-02   3.1990394e+01
   6.1451631e-02   3.1941024e+01
   6.1906446e-02   3.1920381e+01
   6.2776508e-02   3.1879331e+01
   6.3092615e-02   3.1863931e+01
   6.3293578e-02   3.1854011e+01
   6.3928513e-02   3.1822029e+01
   6.4694812e-02   3.1782201e+01
   6.4837874e-02   3.1774625e+01
   6.4943862e-02   3.1768984e+01
   6.6238464e-02   3.1698315e+01
   6.6543898e-02   3.1681200e+01
   6.7673139e-02   3.1616663e+01
   6.8034930e-02   3.1595612e+01
   6.9113333e-02   3.1531992e+01
   6.9444072e-02   3.1512262e+01
   7.0574259e-02   3.1444297e+01
   7.0876228e-02   3.1426039e+01
   7.1970014e-02   3.1359794e+01
   7.2089498e-02   3.1352561e+01
   7.3159454e-02   3.1287996e+01
   7.3455438e-02   3.1270242e+01
   7.4594377e-02   3.1202636e+01
   7.4662057e-02   3.1198663e+01
   7.5883786e-02   3.1128053e+01
   7.6057411e-02   3.1118215e+01
   7.7196533e-02   3.1055160e+01
   7.7480433e-02   3.1039894e+01
   7.8545733e-02   3.0984460e+01
   7.8944743e-02   3.0964521e+01
   7.9956853e-02   3.0916206e+01
   8.0419109e-02   3.0895302e+01
   8.1412105e-02   3.0853092e+01
   8.1829999e-02   3.0836494e+01
   8.2821942e-02   3.0800046e+01
   8.3126488e-02   3.0789724e+01
   8.4141255e-02   3.0758411e+01
   8.4392802e-02   3.0751402e+01
   8.5429304e-02   3.0725786e+01
   8.5697152e-02   3.0720035e+01
   8.6728011e-02   3.0701296e+01
   8.7044535e-02   3.0696633e+01
   8.8048368e-02   3.0685257e+01
   8.8424162e-02   3.0682332e+01
   8.9392129e-02   3.0678120e+01
   8.9820713e-02   3.0677768e+01
   9.0748530e-02   3.0680125e+01
   9.1200967e-02   3.0682788e+01
   9.2101325e-02   3.0690947e+01
   9.2549819e-02   3.0696387e+01
   9.3445471e-02   3.0709868e+01
   9.3896953e-02   3.0717931e+01
   9.4793041e-02   3.0736309e+01
   9.5249964e-02   3.0746832e+01
   9.6143188e-02   3.0769494e+01
   9.6600737e-02   3.0782105e+01
   9.7486562e-02   3.0808289e+01
   9.7946576e-02   3.0822736e+01
   9.8824135e-02   3.0851745e+01
   9.9291818e-02   3.0867910e+01
   1.0016135e-01   3.0899109e+01
   1.0064088e-01   3.0916880e+01
   1.0150377e-01   3.0949720e+01
   1.0199474e-01   3.0968830e+01
   1.0285421e-01   3.1002882e+01
   1.0335219e-01   3.1022893e+01
   1.0421268e-01   3.1057826e+01
   1.0471114e-01   3.1078206e+01
   1.0557520e-01   3.1113663e+01
   1.0606779e-01   3.1133896e+01
   1.0693313e-01   3.1169364e+01
   1.0741918e-01   3.1189198e+01
   1.0828014e-01   3.1224081e+01
   1.0876731e-01   3.1243636e+01
   1.0961926e-01   3.1277437e+01
   1.1011745e-01   3.1296933e+01
   1.1095796e-01   3.1329306e+01
   1.1147221e-01   3.1348759e+01
   1.1230107e-01   3.1379492e+01
   1.1283076e-01   3.1398701e+01
   1.1364924e-01   3.1427678e+01
   1.1419118e-01   3.1446367e+01
   1.1500025e-01   3.1473493e+01
   1.1555119e-01   3.1491414e+01
   1.1635137e-01   3.1516615e+01
   1.1690905e-01   3.1533584e+01
   1.1770110e-01   3.1556818e+01
   1.1826450e-01   3.1572714e+01
   1.1904900e-01   3.1593957e+01
   1.1961820e-01   3.1608708e+01
   1.2039512e-01   3.1627934e+01
   1.2097062e-01   3.1641490e+01
   1.2174029e-01   3.1658699e+01
   1.2232146e-01   3.1670991e+01
   1.2308571e-01   3.1686227e+01
   1.2367075e-01   3.1697175e+01
   1.2443163e-01   3.1710484e+01
   1.2501961e-01   3.1720046e+01
   1.2577747e-01   3.1731442e+01
   1.2636918e-01   3.1739612e+01
   1.2712300e-01   3.1749098e+01
   1.2771988e-01   3.1755878e+01
   1.2846898e-01   3.1763476e+01
   1.2907171e-01   3.1768856e+01
   1.2981625e-01   3.1774604e+01
   1.3042452e-01   3.1778568e+01
   1.3116451e-01   3.1782509e+01
   1.3177774e-01   3.1785047e+01
   1.3251255e-01   3.1787228e+01
   1.3313051e-01   3.1788341e+01
   1.3385968e-01   3.1788816e+01
   1.3448245e-01   3.1788511e+01
   1.3520616e-01   3.1787342e+01
   1.3583386e-01   3.1785629e+01
   1.3655254e-01   3.1782878e+01
   1.3718521e-01   3.1779769e+01
   1.3789922e-01   3.1775498e+01
   1.3853681e-01   3.1771010e+01
   1.3924645e-01   3.1765279e+01
   1.3988878e-01   3.1759433e+01
   1.4059424e-01   3.1752305e+01
   1.4124108e-01   3.1745130e+01
   1.4194224e-01   3.1736672e+01
   1.4259343e-01   3.1728197e+01
   1.4329004e-01   3.1718483e+01
   1.4394562e-01   3.1708742e+01
   1.4463758e-01   3.1697845e+01
   1.4529769e-01   3.1686873e+01
   1.4598501e-01   3.1674866e+01
   1.4664974e-01   3.1662702e+01
   1.4733248e-01   3.1649659e+01
   1.4800183e-01   3.1636347e+01
   1.4868006e-01   3.1622344e+01
   1.4935397e-01   3.1607933e+01
   1.5002773e-01   3.1593046e+01
   1.5070615e-01   3.1577591e+01
   1.5137549e-01   3.1561900e+01
   1.5205834e-01   3.1545458e+01
   1.5272331e-01   3.1529042e+01
   1.5341051e-01   3.1511678e+01
   1.5407115e-01   3.1494620e+01
   1.5476269e-01   3.1476400e+01
   1.5541895e-01   3.1458785e+01
   1.5611491e-01   3.1439779e+01
   1.5676670e-01   3.1421694e+01
   1.5746719e-01   3.1401974e+01
   1.5811442e-01   3.1383511e+01
   1.5881947e-01   3.1363157e+01
   1.5946216e-01   3.1344403e+01
   1.6017174e-01   3.1323500e+01
   1.6080993e-01   3.1304544e+01
   1.6152399e-01   3.1283184e+01
   1.6215770e-01   3.1264116e+01
   1.6287623e-01   3.1242394e+01
   1.6350548e-01   3.1223304e+01
   1.6422847e-01   3.1201319e+01
   1.6485326e-01   3.1182299e+01
   1.6558071e-01   3.1160154e+01
   1.6620104e-01   3.1141293e+01
   1.6693294e-01   3.1119096e+01
   1.6754882e-01   3.1100485e+01
   1.6828518e-01   3.1078344e+01
   1.6889661e-01   3.1060073e+01
   1.6963742e-01   3.1038100e+01
   1.7024439e-01   3.1020255e+01
   1.7098965e-01   3.0998566e+01
   1.7159217e-01   3.0981232e+01
   1.7234189e-01   3.0959941e+01
   1.7293995e-01   3.0943199e+01
   1.7369413e-01   3.0922422e+01
   1.7428773e-01   3.0906350e+01
   1.7504636e-01   3.0886200e+01
   1.7563551e-01   3.0870872e+01
   1.7639860e-01   3.0851461e+01
   1.7698330e-01   3.0836944e+01
   1.7775083e-01   3.0818382e+01
   1.7833108e-01   3.0804738e+01
   1.7910307e-01   3.0787128e+01
   1.7967886e-01   3.0774412e+01
   1.8045531e-01   3.0757853e+01
   1.8102664e-01   3.0746113e+01
   1.8180754e-01   3.0730696e+01
   1.8237443e-01   3.0719972e+01
   1.8315978e-01   3.0705781e+01
   1.8372221e-01   3.0696104e+01
   1.8451201e-01   3.0683213e+01
   1.8506999e-01   3.0674606e+01
   1.8586425e-01   3.0663079e+01
   1.8641777e-01   3.0655556e+01
   1.8721649e-01   3.0645447e+01
   1.8776555e-01   3.0639013e+01
   1.8856873e-01   3.0630363e+01
   1.8911334e-01   3.0625014e+01
   1.8992096e-01   3.0617853e+01
   1.9046112e-01   3.0613577e+01
   1.9127320e-01   3.0607923e+01
   1.9180890e-01   3.0604699e+01
   1.9262544e-01   3.0600556e+01
   1.9315668e-01   3.0598356e+01
   1.9397767e-01   3.0595717e+01
   1.9450446e-01   3.0594506e+01
   1.9532991e-01   3.0593354e+01
   1.9585224e-01   3.0593089e+01
   1.9668214e-01   3.0593393e+01
   1.9720003e-01   3.0594027e+01
   1.9803438e-01   3.0595749e+01
   1.9854781e-01   3.0597229e+01
   1.9938662e-01   3.0600318e+01
   1.9989559e-01   3.0602589e+01
   2.0073885e-01   3.0606989e+01
   2.0124337e-01   3.0609991e+01
   2.0209109e-01   3.0615636e+01
   2.0259115e-01   3.0619308e+01
   2.0344333e-01   3.0626126e+01
   2.0393894e-01   3.0630406e+01
   2.0479556e-01   3.0638322e+01
   2.0528672e-01   3.0643146e+01
   2.0614780e-01   3.0652079e+01
   2.0663450e-01   3.0657384e+01
   2.0750003e-01   3.0667250e+01
   2.0798228e-01   3.0672975e+01
   2.0885227e-01   3.0683689e+01
   2.0933006e-01   3.0689773e+01
   2.1020451e-01   3.0701248e+01
   2.1067785e-01   3.0707632e+01
   2.1155674e-01   3.0719782e+01
   2.1202563e-01   3.0726410e+01
   2.1290898e-01   3.0739148e+01
   2.1337341e-01   3.0745966e+01
   2.1426122e-01   3.0759208e+01
   2.1472119e-01   3.0766166e+01
   2.1561345e-01   3.0779828e+01
   2.1606897e-01   3.0786878e+01
   2.1696569e-01   3.0800880e+01
   2.1741676e-01   3.0807977e+01
   2.1831793e-01   3.0822241e+01
   2.1876454e-01   3.0829345e+01
   2.1967016e-01   3.0843796e+01
   2.2011232e-01   3.0850867e+01
   2.2102240e-01   3.0865435e+01
   2.2146010e-01   3.0872440e+01
   2.2237463e-01   3.0887054e+01
   2.2280788e-01   3.0893962e+01
   2.2372687e-01   3.0908560e+01
   2.2415567e-01   3.0915341e+01
   2.2507911e-01   3.0929861e+01
   2.2550345e-01   3.0936491e+01
   2.2643134e-01   3.0950877e+01
   2.2685123e-01   3.0957332e+01
   2.2778358e-01   3.0971531e+01
   2.2819901e-01   3.0977792e+01
   2.2913582e-01   3.0991753e+01
   2.2954679e-01   3.0997804e+01
   2.3048805e-01   3.1011481e+01
   2.3089458e-01   3.1017306e+01
   2.3184029e-01   3.1030656e+01
   2.3224236e-01   3.1036243e+01
   2.3319253e-01   3.1049227e+01
   2.3359014e-01   3.1054566e+01
   2.3454476e-01   3.1067147e+01
   2.3493792e-01   3.1072229e+01
   2.3589700e-01   3.1084375e+01
   2.3628570e-01   3.1089194e+01
   2.3724924e-01   3.1100873e+01
   2.3763348e-01   3.1105424e+01
   2.3860147e-01   3.1116609e+01
   2.3898127e-01   3.1120888e+01
   2.3995371e-01   3.1131555e+01
   2.4032905e-01   3.1135560e+01
   2.4130594e-01   3.1145686e+01
   2.4167683e-01   3.1149417e+01
   2.4265818e-01   3.1158982e+01
   2.4302461e-01   3.1162438e+01
   2.4401042e-01   3.1171424e+01
   2.4437239e-01   3.1174608e+01
   2.4536265e-01   3.1182998e+01
   2.4572018e-01   3.1185912e+01
   2.4671489e-01   3.1193693e+01
   2.4706796e-01   3.1196340e+01
   2.4806713e-01   3.1203500e+01
   2.4841574e-01   3.1205883e+01
   2.4941936e-01   3.1212412e+01
   2.4976352e-01   3.1214537e+01
   2.5077160e-01   3.1220426e+01
   2.5111130e-01   3.1222297e+01
   2.5212388e-01   3.1227539e+01
   2.5245861e-01   3.1229160e+01
   2.5347479e-01   3.1233745e+01
   2.5380312e-01   3.1235117e+01
   2.5481906e-01   3.1239029e+01
   2.5513982e-01   3.1240159e+01
   2.5615151e-01   3.1243393e+01
   2.5646585e-01   3.1244296e+01
   2.5747592e-01   3.1246873e+01
   2.5778913e-01   3.1247572e+01
   2.5881783e-01   3.1249533e+01
   2.5914024e-01   3.1250043e+01
   2.6018620e-01   3.1251354e+01
   2.6049020e-01   3.1251638e+01
   2.6108039e-01   3.1252063e+01
   2.6147878e-01   3.1252257e+01
   2.6226896e-01   3.1252421e+01
   2.6235735e-01   3.1252421e+01
   2.6322576e-01   3.1252229e+01
   2.6402350e-01   3.1251745e+01
   2.6457239e-01   3.1251242e+01
   2.6562085e-01   3.1249900e+01
   2.6587413e-01   3.1249501e+01
   2.6711522e-01   3.1247130e+01
   2.6714249e-01   3.1247071e+01
   2.6724575e-01   3.1246841e+01
   2.6837845e-01   3.1244016e+01
   2.6871696e-01   3.1243063e+01
   2.6947508e-01   3.1240748e+01
   2.7033668e-01   3.1237818e+01
   2.7070739e-01   3.1236459e+01
   2.7169510e-01   3.1232558e+01
   2.7192992e-01   3.1231571e+01
   2.7201306e-01   3.1231216e+01
   2.7327116e-01   3.1225495e+01
   2.7343308e-01   3.1224712e+01
   2.7456940e-01   3.1218918e+01
   2.7500693e-01   3.1216550e+01
   2.7572029e-01   3.1212527e+01
   2.7649404e-01   3.1207940e+01
   2.7692705e-01   3.1205273e+01
   2.7806969e-01   3.1197892e+01
   2.7817341e-01   3.1197198e+01
   2.7857743e-01   3.1194456e+01
   2.7942089e-01   3.1188537e+01
   2.7963568e-01   3.1186988e+01
   2.8065803e-01   3.1179390e+01
   2.8121190e-01   3.1175119e+01
   2.8186122e-01   3.1169975e+01
   2.8279386e-01   3.1162333e+01
   2.8304786e-01   3.1160201e+01
   2.8382358e-01   3.1153555e+01
   2.8424358e-01   3.1149874e+01
   2.8438602e-01   3.1148613e+01
   2.8540548e-01   3.1139393e+01
   2.8597624e-01   3.1134086e+01
   2.8664534e-01   3.1127736e+01
   2.8758380e-01   3.1118599e+01
   2.8791206e-01   3.1115340e+01
   2.8912521e-01   3.1103022e+01
   2.8915108e-01   3.1102754e+01
   2.8925546e-01   3.1101674e+01
   2.9037948e-01   3.1089842e+01
   2.9067158e-01   3.1086710e+01
   2.9159498e-01   3.1076655e+01
   2.9224693e-01   3.1069419e+01
   2.9281410e-01   3.1063033e+01
   2.9385569e-01   3.1051093e+01
   2.9403918e-01   3.1048962e+01
   2.9462442e-01   3.1042109e+01
   2.9527217e-01   3.1034428e+01
   2.9546960e-01   3.1032067e+01
   2.9651125e-01   3.1019462e+01
   2.9705903e-01   3.1012735e+01
   2.9774930e-01   3.1004165e+01
   2.9862851e-01   3.0993102e+01
   2.9897705e-01   3.0988672e+01
   3.0019172e-01   3.0973044e+01
   3.0019602e-01   3.0972988e+01
   3.0019725e-01   3.0972972e+01
   3.0141394e-01   3.0957032e+01
   3.0177285e-01   3.0952279e+01
   3.0263748e-01   3.0940733e+01
   3.0334997e-01   3.0931123e+01
   3.0386810e-01   3.0924083e+01
   3.0491981e-01   3.0909661e+01
   3.0510014e-01   3.0907172e+01
   3.0577678e-01   3.0897788e+01
   3.0633911e-01   3.0889939e+01
   3.0648912e-01   3.0887838e+01
   3.0757304e-01   3.0872568e+01
   3.0805824e-01   3.0865685e+01
   3.0880374e-01   3.0855052e+01
   3.0962703e-01   3.0843237e+01
   3.1003222e-01   3.0837395e+01
   3.1119400e-01   3.0820553e+01
   3.1125758e-01   3.0819628e+01
   3.1148352e-01   3.0816336e+01
   3.1248151e-01   3.0801744e+01
   3.1276122e-01   3.0797639e+01
   3.1370370e-01   3.0783764e+01
   3.1433193e-01   3.0774480e+01
   3.1492632e-01   3.0765673e+01
   3.1590774e-01   3.0751087e+01
   3.1615101e-01   3.0747464e+01
   3.1699734e-01   3.0734838e+01
   3.1737858e-01   3.0729141e+01
   3.1748756e-01   3.0727512e+01
   3.1860846e-01   3.0710729e+01
   3.1906755e-01   3.0703845e+01
   3.1983929e-01   3.0692264e+01
   3.2064747e-01   3.0680127e+01
   3.2106926e-01   3.0673791e+01
   3.2222579e-01   3.0656416e+01
   3.2229822e-01   3.0655328e+01
   3.2255290e-01   3.0651503e+01
   3.2352672e-01   3.0636884e+01
   3.2380226e-01   3.0632750e+01
   3.2475517e-01   3.0618469e+01
   3.2537834e-01   3.0609143e+01
   3.2598389e-01   3.0600094e+01
   3.2695386e-01   3.0585630e+01
   3.2721282e-01   3.0581776e+01
   3.2813331e-01   3.0568105e+01
   3.2844174e-01   3.0563535e+01
   3.2852847e-01   3.0562251e+01
   3.2967052e-01   3.0545388e+01
   3.3010256e-01   3.0539032e+01
   3.3089934e-01   3.0527348e+01
   3.3167628e-01   3.0516004e+01
   3.3212834e-01   3.0509428e+01
   3.3324975e-01   3.0493197e+01
   3.3335761e-01   3.0491642e+01
   3.3374280e-01   3.0486100e+01
   3.3458686e-01   3.0474010e+01
   3.3482339e-01   3.0470635e+01
   3.3581614e-01   3.0456543e+01
   3.3639770e-01   3.0448343e+01
   3.3704542e-01   3.0439259e+01
   3.3797276e-01   3.0426348e+01
   3.3827458e-01   3.0422171e+01
   3.3934550e-01   3.0407452e+01
   3.3950354e-01   3.0405294e+01
   3.3954813e-01   3.0404686e+01
   3.4073217e-01   3.0388644e+01
   3.4112367e-01   3.0383387e+01
   3.4196055e-01   3.0372231e+01
   3.4269952e-01   3.0362475e+01
   3.4318865e-01   3.0356068e+01
   3.4427508e-01   3.0341985e+01
   3.4441632e-01   3.0340169e+01
   3.4491505e-01   3.0333787e+01
   3.4564297e-01   3.0324553e+01
   3.4584983e-01   3.0321946e+01
   3.4686840e-01   3.0309231e+01
   3.4742361e-01   3.0302384e+01
   3.4809264e-01   3.0294214e+01
   3.4899784e-01   3.0283302e+01
   3.4931654e-01   3.0279500e+01
   3.5043019e-01   3.0266380e+01
   3.5054280e-01   3.0265068e+01
   3.5057546e-01   3.0264688e+01
   3.5177276e-01   3.0250912e+01
   3.5216303e-01   3.0246489e+01
   3.5301026e-01   3.0237002e+01
   3.5376182e-01   3.0228720e+01
   3.5425336e-01   3.0223372e+01
   3.5536491e-01   3.0211483e+01
   3.5549459e-01   3.0210114e+01
   3.5593429e-01   3.0205503e+01
   3.5673027e-01   3.0197272e+01
   3.5697175e-01   3.0194804e+01
   3.5796114e-01   3.0184838e+01
   3.5856962e-01   3.0178826e+01
   3.5918705e-01   3.0172817e+01
   3.6014138e-01   3.0163713e+01
   3.6041081e-01   3.0161183e+01
   3.6145319e-01   3.0151565e+01
   3.6163464e-01   3.0149918e+01
   3.6167899e-01   3.0149517e+01
   3.6285872e-01   3.0139025e+01
   3.6320307e-01   3.0136028e+01
   3.6408121e-01   3.0128522e+01
   3.6476824e-01   3.0122786e+01
   3.6530124e-01   3.0118419e+01
   3.6635239e-01   3.0110019e+01
   3.6650919e-01   3.0108790e+01
   3.6699533e-01   3.0105020e+01
   3.6769618e-01   3.0099692e+01
   3.6792225e-01   3.0098001e+01
   3.6884803e-01   3.0091210e+01
   3.6934359e-01   3.0087666e+01
   3.6987645e-01   3.0083926e+01
   3.7036038e-01   3.0080593e+01
   3.7121053e-01   3.0074883e+01
   3.7145632e-01   3.0073267e+01
   3.7183503e-01   3.0070807e+01
   3.7270789e-01   3.0065278e+01
   3.7306500e-01   3.0063073e+01
   3.7373265e-01   3.0059037e+01
   3.7410142e-01   3.0056857e+01
   3.7454208e-01   3.0054297e+01
   3.7519249e-01   3.0050609e+01
   3.7563270e-01   3.0048174e+01
   3.7596633e-01   3.0046362e+01
   3.7681723e-01   3.0041866e+01
   3.7788224e-01   3.0036497e+01
   3.7805960e-01   3.0035630e+01
   3.7842824e-01   3.0033854e+01
   3.7930279e-01   3.0029775e+01
   3.7970775e-01   3.0027951e+01
   3.8053844e-01   3.0024335e+01
   3.8148959e-01   3.0020402e+01
   3.8176284e-01   3.0019313e+01
   3.8236342e-01   3.0016982e+01
   3.8297521e-01   3.0014697e+01
   3.8325687e-01   3.0013675e+01
   3.8417843e-01   3.0010463e+01
   3.8502861e-01   3.0007677e+01
   3.8537631e-01   3.0006586e+01
   3.8608890e-01   3.0004438e+01
   3.8657912e-01   3.0003028e+01
   3.8682378e-01   3.0002344e+01
   3.8779037e-01   2.9999777e+01
   3.8861482e-01   2.9997753e+01
   3.8900302e-01   2.9996852e+01
   3.8987550e-01   2.9994947e+01
   3.9021154e-01   2.9994258e+01
   3.9035271e-01   2.9993975e+01
   3.9141363e-01   2.9991989e+01
   3.9209327e-01   2.9990842e+01
   3.9260862e-01   2.9990036e+01
   3.9358251e-01   2.9988661e+01
   3.9378441e-01   2.9988400e+01
   3.9389148e-01   2.9988265e+01
   3.9494287e-01   2.9987062e+01
   3.9565546e-01   2.9986370e+01
   3.9603743e-01   2.9986039e+01
   3.9667927e-01   2.9985547e+01
   3.9705801e-01   2.9985293e+01
   3.9720874e-01   2.9985199e+01
   3.9809063e-01   2.9984737e+01
   3.9822742e-01   2.9984678e+01
   3.9869474e-01   2.9984502e+01
   3.9913879e-01   2.9984372e+01
   3.9932404e-01   2.9984328e+01
   4.0021523e-01   2.9984201e+01
   4.0142849e-01   2.9984250e+01
   4.0146511e-01   2.9984256e+01
   4.0149833e-01   2.9984261e+01
   4.0270285e-01   2.9984569e+01
   4.0372712e-01   2.9985016e+01
   4.0392149e-01   2.9985120e+01
   4.0415360e-01   2.9985252e+01
   4.0513151e-01   2.9985898e+01
   4.0589214e-01   2.9986501e+01
   4.0634409e-01   2.9986901e+01
   4.0694166e-01   2.9987474e+01
   4.0754559e-01   2.9988106e+01
   4.0797565e-01   2.9988587e+01
   4.0872581e-01   2.9989487e+01
   4.0974430e-01   2.9990831e+01
   4.0988520e-01   2.9991027e+01
   4.0998798e-01   2.9991172e+01
   4.1103130e-01   2.9992722e+01
   4.1198675e-01   2.9994259e+01
   4.1217566e-01   2.9994576e+01
   4.1242884e-01   2.9995008e+01
   4.1332342e-01   2.9996594e+01
   4.1397452e-01   2.9997806e+01
   4.1447255e-01   2.9998765e+01
   4.1514319e-01   3.0000099e+01
   4.1562287e-01   3.0001082e+01
   4.1598031e-01   3.0001831e+01
   4.1677281e-01   3.0003536e+01
   4.1782334e-01   3.0005893e+01
   4.1792176e-01   3.0006119e+01
   4.1799647e-01   3.0006292e+01
   4.1907097e-01   3.0008827e+01
   4.2002526e-01   3.0011165e+01
   4.2022023e-01   3.0011652e+01
   4.2047367e-01   3.0012291e+01
   4.2136940e-01   3.0014589e+01
   4.2206951e-01   3.0016430e+01
   4.2251713e-01   3.0017627e+01
   4.2308423e-01   3.0019164e+01
   4.2366707e-01   3.0020769e+01
   4.2413617e-01   3.0022078e+01
   4.2481985e-01   3.0024012e+01
   4.2566499e-01   3.0026446e+01
   4.2597380e-01   3.0027346e+01
   4.2622843e-01   3.0028093e+01
   4.2713504e-01   3.0030783e+01
   4.2823002e-01   3.0034093e+01
   4.2829405e-01   3.0034289e+01
   4.2834782e-01   3.0034453e+01
   4.2946167e-01   3.0037892e+01
   4.3048733e-01   3.0041112e+01
   4.3062039e-01   3.0041533e+01
   4.3077785e-01   3.0042032e+01
   4.3177665e-01   3.0045224e+01
   4.3258936e-01   3.0047851e+01
   4.3289564e-01   3.0048847e+01
   4.3326098e-01   3.0050040e+01
   4.3396095e-01   3.0052338e+01
   4.3437540e-01   3.0053706e+01
   4.3485921e-01   3.0055310e+01
   4.3545302e-01   3.0057288e+01
   4.3610398e-01   3.0059467e+01
   4.3656402e-01   3.0061014e+01
   4.3735813e-01   3.0063695e+01
   4.3750345e-01   3.0064187e+01
   4.3824356e-01   3.0066701e+01
   4.3918215e-01   3.0069903e+01
   4.3935045e-01   3.0070478e+01
   4.3959691e-01   3.0071322e+01
   4.4031296e-01   3.0073779e+01
   4.4132952e-01   3.0077277e+01
   4.4137063e-01   3.0077419e+01
   4.4138191e-01   3.0077458e+01
   4.4140479e-01   3.0077536e+01
   4.4267895e-01   3.0081936e+01
   4.4381505e-01   3.0085866e+01
   4.4383941e-01   3.0085951e+01
   4.4385721e-01   3.0086012e+01
   4.4485858e-01   3.0089480e+01
   4.4514086e-01   3.0090458e+01
   4.4592944e-01   3.0093189e+01
   4.4653928e-01   3.0095299e+01
   4.4723732e-01   3.0097714e+01
   4.4840746e-01   3.0101754e+01
   4.4850384e-01   3.0102086e+01
   4.4862371e-01   3.0102500e+01
   4.4967704e-01   3.0106125e+01
   4.5000000e-01   3.0107234e+01


==> Figures/EMReLine2Absd3axisX.dat <==
   2.0000000e-02   3.4476059e+01
   2.0165266e-02   3.4467166e+01
   2.1078832e-02   3.4421425e+01
   2.1524316e-02   3.4401073e+01
   2.2410824e-02   3.4363980e+01
   2.2858537e-02   3.4346821e+01
   2.3784531e-02   3.4314304e+01
   2.4211206e-02   3.4300542e+01
   2.5161038e-02   3.4272338e+01
   2.5569973e-02   3.4261126e+01
   2.6509334e-02   3.4237218e+01
   2.6912390e-02   3.4227669e+01
   2.7854048e-02   3.4206791e+01
   2.8247513e-02   3.4198598e+01
   2.9209201e-02   3.4179701e+01
   2.9583461e-02   3.4172730e+01
   3.0571656e-02   3.4155197e+01
   3.0928720e-02   3.4149136e+01
   3.1930242e-02   3.4132783e+01
   3.2277191e-02   3.4127312e+01
   3.3285504e-02   3.4111874e+01
   3.3628373e-02   3.4106760e+01
   3.4645558e-02   3.4091909e+01
   3.4987513e-02   3.4087008e+01
   3.6009178e-02   3.4072573e+01
   3.6343096e-02   3.4067910e+01
   3.7374358e-02   3.4053633e+01
   3.7683958e-02   3.4049375e+01
   3.8732259e-02   3.4035013e+01
   3.9021949e-02   3.4031054e+01
   4.0085228e-02   3.4016531e+01
   4.0362646e-02   3.4012740e+01
   4.1438941e-02   3.3998004e+01
   4.1695450e-02   3.3994482e+01
   4.2794133e-02   3.3979345e+01
   4.3029214e-02   3.3976094e+01
   4.4148469e-02   3.3960538e+01
   4.4367236e-02   3.3957482e+01
   4.5503219e-02   3.3941530e+01
   4.5714369e-02   3.3938548e+01
   4.6861583e-02   3.3922257e+01
   4.7069489e-02   3.3919287e+01
   4.8224744e-02   3.3902693e+01
   4.8419879e-02   3.3899874e+01
   4.9584488e-02   3.3882955e+01
   4.9767295e-02   3.3880284e+01
   5.0945676e-02   3.3862979e+01
   5.1112034e-02   3.3860524e+01
   5.2305515e-02   3.3842818e+01
   5.2454449e-02   3.3840598e+01
   5.3664956e-02   3.3822470e+01
   5.3793014e-02   3.3820544e+01
   5.5020725e-02   3.3802001e+01
   5.5131397e-02   3.3800323e+01
   5.6376303e-02   3.3781375e+01
   5.6471769e-02   3.3779917e+01
   5.7732320e-02   3.3760601e+01
   5.7815199e-02   3.3759327e+01
   5.9088643e-02   3.3739697e+01
   5.9161190e-02   3.3738576e+01
   6.0445567e-02   3.3718677e+01
   6.0507517e-02   3.3717715e+01
   6.1803303e-02   3.3697552e+01
   6.1852978e-02   3.3696778e+01
   6.3161303e-02   3.3676349e+01
   6.3197524e-02   3.3675783e+01
   6.4519140e-02   3.3655089e+01
   6.4541013e-02   3.3654746e+01
   6.5876070e-02   3.3633799e+01
   6.5883470e-02   3.3633683e+01
   6.6588987e-02   3.3622601e+01
   6.7225050e-02   3.3612604e+01
   6.7231723e-02   3.3612499e+01
   6.8566594e-02   3.3591509e+01
   6.8586300e-02   3.3591199e+01
   6.9909332e-02   3.3570390e+01
   6.9940650e-02   3.3569897e+01
   7.1253623e-02   3.3549253e+01
   7.1295767e-02   3.3548590e+01
   7.2598534e-02   3.3528123e+01
   7.2652174e-02   3.3527280e+01
   7.3942846e-02   3.3507028e+01
   7.4009819e-02   3.3505978e+01
   7.5286291e-02   3.3485983e+01
   7.5368253e-02   3.3484700e+01
   7.6629666e-02   3.3464982e+01
   7.6727202e-02   3.3463459e+01
   7.7972517e-02   3.3444040e+01
   7.8085446e-02   3.3442282e+01
   7.9315157e-02   3.3423160e+01
   7.9443048e-02   3.3421174e+01
   8.0657706e-02   3.3402345e+01
   8.0800250e-02   3.3400139e+01
   8.2000386e-02   3.3381598e+01
   8.2157339e-02   3.3379178e+01
   8.3343350e-02   3.3360922e+01
   8.3514476e-02   3.3358293e+01
   8.4686561e-02   3.3340323e+01
   8.4871640e-02   3.3337491e+01
   8.6029866e-02   3.3319807e+01
   8.6228716e-02   3.3316777e+01
   8.7373142e-02   3.3299380e+01
   8.7585673e-02   3.3296157e+01
   8.8716357e-02   3.3279046e+01
   8.8942559e-02   3.3275631e+01
   9.0059513e-02   3.3258809e+01
   9.0299437e-02   3.3255204e+01
   9.1402604e-02   3.3238671e+01
   9.1656346e-02   3.3234878e+01
   9.2745636e-02   3.3218635e+01
   9.3013318e-02   3.3214653e+01
   9.4088658e-02   3.3198702e+01
   9.4370391e-02   3.3194534e+01
   9.5431719e-02   3.3178873e+01
   9.5727568e-02   3.3174520e+01
   9.6774815e-02   3.3159151e+01
   9.7084786e-02   3.3154615e+01
   9.8117907e-02   3.3139538e+01
   9.8441968e-02   3.3134822e+01
   9.9460967e-02   3.3120035e+01
   9.9799087e-02   3.3115142e+01
   1.0080399e-01   3.3100643e+01
   1.0115617e-01   3.3095577e+01
   1.0214699e-01   3.3081364e+01
   1.0251326e-01   3.3076125e+01
   1.0348995e-01   3.3062198e+01
   1.0387038e-01   3.3056789e+01
   1.0483290e-01   3.3043145e+01
   1.0522755e-01   3.3037568e+01
   1.0617586e-01   3.3024206e+01
   1.0658475e-01   3.3018462e+01
   1.0751883e-01   3.3005381e+01
   1.0794196e-01   3.2999473e+01
   1.0886181e-01   3.2986670e+01
   1.0929914e-01   3.2980602e+01
   1.1020482e-01   3.2968073e+01
   1.1065628e-01   3.2961848e+01
   1.1154786e-01   3.2949591e+01
   1.1201341e-01   3.2943211e+01
   1.1289090e-01   3.2931223e+01
   1.1337054e-01   3.2924691e+01
   1.1423395e-01   3.2912970e+01
   1.1472767e-01   3.2906288e+01
   1.1557698e-01   3.2894830e+01
   1.1608481e-01   3.2888001e+01
   1.1692000e-01   3.2876805e+01
   1.1744194e-01   3.2869831e+01
   1.1826302e-01   3.2858893e+01
   1.1879909e-01   3.2851776e+01
   1.1960603e-01   3.2841095e+01
   1.2015624e-01   3.2833836e+01
   1.2094905e-01   3.2823409e+01
   1.2151341e-01   3.2816011e+01
   1.2229207e-01   3.2805835e+01
   1.2287058e-01   3.2798300e+01
   1.2363509e-01   3.2788373e+01
   1.2422776e-01   3.2780703e+01
   1.2497811e-01   3.2771022e+01
   1.2558493e-01   3.2763218e+01
   1.2632112e-01   3.2753781e+01
   1.2694209e-01   3.2745847e+01
   1.2766412e-01   3.2736650e+01
   1.2829925e-01   3.2728587e+01
   1.2900712e-01   3.2719628e+01
   1.2965641e-01   3.2711438e+01
   1.3035012e-01   3.2702715e+01
   1.3101357e-01   3.2694399e+01
   1.3169313e-01   3.2685908e+01
   1.3237072e-01   3.2677469e+01
   1.3303613e-01   3.2669209e+01
   1.3372788e-01   3.2660649e+01
   1.3437915e-01   3.2652615e+01
   1.3508505e-01   3.2643935e+01
   1.3572216e-01   3.2636126e+01
   1.3644223e-01   3.2627329e+01
   1.3706518e-01   3.2619742e+01
   1.3779941e-01   3.2610828e+01
   1.3840820e-01   3.2603461e+01
   1.3915660e-01   3.2594433e+01
   1.3975122e-01   3.2587283e+01
   1.4051379e-01   3.2578142e+01
   1.4109424e-01   3.2571207e+01
   1.4187097e-01   3.2561955e+01
   1.4243725e-01   3.2555231e+01
   1.4322815e-01   3.2545870e+01
   1.4378027e-01   3.2539356e+01
   1.4458533e-01   3.2529887e+01
   1.4512328e-01   3.2523580e+01
   1.4594250e-01   3.2514005e+01
   1.4646629e-01   3.2507902e+01
   1.4729968e-01   3.2498222e+01
   1.4780930e-01   3.2492322e+01
   1.4865686e-01   3.2482539e+01
   1.4915231e-01   3.2476838e+01
   1.5001403e-01   3.2466954e+01
   1.5049533e-01   3.2461450e+01
   1.5137121e-01   3.2451465e+01
   1.5183834e-01   3.2446157e+01
   1.5272838e-01   3.2436073e+01
   1.5318134e-01   3.2430958e+01
   1.5408556e-01   3.2420777e+01
   1.5452435e-01   3.2415852e+01
   1.5544273e-01   3.2405575e+01
   1.5586736e-01   3.2400838e+01
   1.5679991e-01   3.2390466e+01
   1.5721037e-01   3.2385915e+01
   1.5815708e-01   3.2375451e+01
   1.5855338e-01   3.2371083e+01
   1.5951426e-01   3.2360526e+01
   1.5989639e-01   3.2356341e+01
   1.6087143e-01   3.2345693e+01
   1.6123940e-01   3.2341687e+01
   1.6222861e-01   3.2330950e+01
   1.6258241e-01   3.2327121e+01
   1.6358579e-01   3.2316296e+01
   1.6392542e-01   3.2312643e+01
   1.6494296e-01   3.2301730e+01
   1.6526844e-01   3.2298250e+01
   1.6630014e-01   3.2287252e+01
   1.6661144e-01   3.2283943e+01
   1.6765731e-01   3.2272860e+01
   1.6795445e-01   3.2269721e+01
   1.6901449e-01   3.2258554e+01
   1.6929746e-01   3.2255582e+01
   1.7037167e-01   3.2244333e+01
   1.7064047e-01   3.2241526e+01
   1.7172884e-01   3.2230196e+01
   1.7198348e-01   3.2227553e+01
   1.7308602e-01   3.2216142e+01
   1.7332649e-01   3.2213660e+01
   1.7444319e-01   3.2202170e+01
   1.7466950e-01   3.2199849e+01
   1.7580037e-01   3.2188280e+01
   1.7601251e-01   3.2186117e+01
   1.7715755e-01   3.2174471e+01
   1.7735552e-01   3.2172463e+01
   1.7851472e-01   3.2160742e+01
   1.7869853e-01   3.2158889e+01
   1.7987190e-01   3.2147092e+01
   1.8004154e-01   3.2145391e+01
   1.8122907e-01   3.2133520e+01
   1.8138455e-01   3.2131970e+01
   1.8258625e-01   3.2120026e+01
   1.8272756e-01   3.2118625e+01
   1.8394343e-01   3.2106609e+01
   1.8407057e-01   3.2105356e+01
   1.8530060e-01   3.2093268e+01
   1.8541358e-01   3.2092160e+01
   1.8665778e-01   3.2080002e+01
   1.8675659e-01   3.2079039e+01
   1.8801495e-01   3.2066811e+01
   1.8809960e-01   3.2065990e+01
   1.8937213e-01   3.2053693e+01
   1.8944261e-01   3.2053014e+01
   1.9072931e-01   3.2040649e+01
   1.9078562e-01   3.2040109e+01
   1.9208648e-01   3.2027677e+01
   1.9212863e-01   3.2027275e+01
   1.9344366e-01   3.2014777e+01
   1.9347164e-01   3.2014512e+01
   1.9480083e-01   3.2001948e+01
   1.9481465e-01   3.2001818e+01
   1.9612471e-01   3.1989501e+01
   1.9615766e-01   3.1989192e+01
   1.9615801e-01   3.1989189e+01
   1.9750067e-01   3.1976635e+01
   1.9751519e-01   3.1976500e+01
   1.9884368e-01   3.1964146e+01
   1.9887236e-01   3.1963880e+01
   2.0018669e-01   3.1951723e+01
   2.0022954e-01   3.1951328e+01
   2.0152970e-01   3.1939366e+01
   2.0158671e-01   3.1938843e+01
   2.0287271e-01   3.1927076e+01
   2.0294389e-01   3.1926426e+01
   2.0421572e-01   3.1914850e+01
   2.0430107e-01   3.1914075e+01
   2.0555873e-01   3.1902688e+01
   2.0565824e-01   3.1901789e+01
   2.0690174e-01   3.1890590e+01
   2.0701542e-01   3.1889569e+01
   2.0824475e-01   3.1878556e+01
   2.0837259e-01   3.1877413e+01
   2.0958776e-01   3.1866583e+01
   2.0972977e-01   3.1865321e+01
   2.1093077e-01   3.1854673e+01
   2.1108695e-01   3.1853292e+01
   2.1227378e-01   3.1842824e+01
   2.1244412e-01   3.1841326e+01
   2.1361679e-01   3.1831036e+01
   2.1380130e-01   3.1829421e+01
   2.1495980e-01   3.1819308e+01
   2.1515847e-01   3.1817578e+01
   2.1630281e-01   3.1807640e+01
   2.1651565e-01   3.1805796e+01
   2.1764582e-01   3.1796031e+01
   2.1787283e-01   3.1794074e+01
   2.1898883e-01   3.1784480e+01
   2.1923000e-01   3.1782412e+01
   2.2033184e-01   3.1772988e+01
   2.2058718e-01   3.1770809e+01
   2.2167485e-01   3.1761553e+01
   2.2194435e-01   3.1759265e+01
   2.2301786e-01   3.1750174e+01
   2.2330153e-01   3.1747778e+01
   2.2436087e-01   3.1738853e+01
   2.2465871e-01   3.1736349e+01
   2.2570388e-01   3.1727587e+01
   2.2601588e-01   3.1724978e+01
   2.2704689e-01   3.1716376e+01
   2.2737306e-01   3.1713662e+01
   2.2838990e-01   3.1705221e+01
   2.2873023e-01   3.1702402e+01
   2.2973291e-01   3.1694119e+01
   2.3008741e-01   3.1691198e+01
   2.3107592e-01   3.1683072e+01
   2.3144459e-01   3.1680049e+01
   2.3241893e-01   3.1672078e+01
   2.3280176e-01   3.1668954e+01
   2.3376194e-01   3.1661137e+01
   2.3415894e-01   3.1657913e+01
   2.3510495e-01   3.1650249e+01
   2.3551611e-01   3.1646925e+01
   2.3644796e-01   3.1639412e+01
   2.3687329e-01   3.1635991e+01
   2.3779097e-01   3.1628627e+01
   2.3823047e-01   3.1625108e+01
   2.3913398e-01   3.1617893e+01
   2.3958764e-01   3.1614278e+01
   2.4047699e-01   3.1607209e+01
   2.4094482e-01   3.1603500e+01
   2.4182000e-01   3.1596576e+01
   2.4230199e-01   3.1592772e+01
   2.4316300e-01   3.1585992e+01
   2.4365917e-01   3.1582095e+01
   2.4450601e-01   3.1575458e+01
   2.4501635e-01   3.1571468e+01
   2.4584902e-01   3.1564973e+01
   2.4637352e-01   3.1560891e+01
   2.4719203e-01   3.1554535e+01
   2.4773070e-01   3.1550363e+01
   2.4853504e-01   3.1544146e+01
   2.4908787e-01   3.1539884e+01
   2.4987805e-01   3.1533805e+01
   2.5044505e-01   3.1529453e+01
   2.5122106e-01   3.1523511e+01
   2.5180223e-01   3.1519070e+01
   2.5256407e-01   3.1513263e+01
   2.5315961e-01   3.1508734e+01
   2.5390660e-01   3.1503065e+01
   2.5451848e-01   3.1498433e+01
   2.5524610e-01   3.1492937e+01
   2.5588034e-01   3.1488157e+01
   2.5657703e-01   3.1482918e+01
   2.5724467e-01   3.1477908e+01
   2.5789302e-01   3.1473055e+01
   2.5860686e-01   3.1467723e+01
   2.5919015e-01   3.1463375e+01
   2.5995024e-01   3.1457722e+01
   2.6046581e-01   3.1453896e+01
   2.6124979e-01   3.1448091e+01
   2.6176208e-01   3.1444305e+01
   2.6256977e-01   3.1438349e+01
   2.6322129e-01   3.1433557e+01
   2.6411950e-01   3.1426966e+01
   2.6457103e-01   3.1423661e+01
   2.6564716e-01   3.1415802e+01
   2.6588093e-01   3.1414098e+01
   2.6713329e-01   3.1404993e+01
   2.6714776e-01   3.1404888e+01
   2.6720504e-01   3.1404473e+01
   2.6837865e-01   3.1395976e+01
   2.6871711e-01   3.1393532e+01
   2.6947546e-01   3.1388064e+01
   2.7033666e-01   3.1381872e+01
   2.7070747e-01   3.1379210e+01
   2.7169520e-01   3.1372137e+01
   2.7192992e-01   3.1370460e+01
   2.7201306e-01   3.1369866e+01
   2.7327116e-01   3.1360898e+01
   2.7343308e-01   3.1359746e+01
   2.7456940e-01   3.1351681e+01
   2.7500693e-01   3.1348583e+01
   2.7572029e-01   3.1343542e+01
   2.7649404e-01   3.1338087e+01
   2.7692705e-01   3.1335039e+01
   2.7806966e-01   3.1327018e+01
   2.7817341e-01   3.1326292e+01
   2.7857759e-01   3.1323462e+01
   2.7942088e-01   3.1317570e+01
   2.7963560e-01   3.1316072e+01
   2.8065802e-01   3.1308954e+01
   2.8121169e-01   3.1305109e+01
   2.8186116e-01   3.1300607e+01
   2.8279339e-01   3.1294161e+01
   2.8304771e-01   3.1292405e+01
   2.8382468e-01   3.1287051e+01
   2.8424334e-01   3.1284171e+01
   2.8438528e-01   3.1283196e+01
   2.8540542e-01   3.1276197e+01
   2.8597594e-01   3.1272293e+01
   2.8664532e-01   3.1267720e+01
   2.8758374e-01   3.1261326e+01
   2.8791205e-01   3.1259093e+01
   2.8912519e-01   3.1250862e+01
   2.8915108e-01   3.1250686e+01
   2.8925549e-01   3.1249979e+01
   2.9037948e-01   3.1242383e+01
   2.9067158e-01   3.1240413e+01
   2.9159497e-01   3.1234197e+01
   2.9224693e-01   3.1229819e+01
   2.9281409e-01   3.1226017e+01
   2.9385569e-01   3.1219052e+01
   2.9403917e-01   3.1217828e+01
   2.9462441e-01   3.1213926e+01
   2.9527217e-01   3.1209615e+01
   2.9546960e-01   3.1208303e+01
   2.9651125e-01   3.1201392e+01
   2.9705901e-01   3.1197767e+01
   2.9774931e-01   3.1193206e+01
   2.9862845e-01   3.1187412e+01
   2.9897704e-01   3.1185118e+01
   3.0019214e-01   3.1177142e+01
   3.0019601e-01   3.1177117e+01
   3.0019712e-01   3.1177110e+01
   3.0141393e-01   3.1169151e+01
   3.0177253e-01   3.1166811e+01
   3.0263747e-01   3.1161177e+01
   3.0334929e-01   3.1156552e+01
   3.0386813e-01   3.1153186e+01
   3.0491872e-01   3.1146386e+01
   3.0510132e-01   3.1145206e+01
   3.0578963e-01   3.1140765e+01
   3.0633762e-01   3.1137235e+01
   3.0648410e-01   3.1136293e+01
   3.0757217e-01   3.1129304e+01
   3.0805077e-01   3.1126237e+01
   3.0880406e-01   3.1121418e+01
   3.0961877e-01   3.1116218e+01
   3.1003363e-01   3.1113575e+01
   3.1118804e-01   3.1106236e+01
   3.1126027e-01   3.1105778e+01
   3.1151412e-01   3.1104167e+01
   3.1248454e-01   3.1098022e+01
   3.1275865e-01   3.1096290e+01
   3.1370663e-01   3.1090308e+01
   3.1433196e-01   3.1086371e+01
   3.1492884e-01   3.1082620e+01
   3.1590916e-01   3.1076472e+01
   3.1615310e-01   3.1074945e+01
   3.1699913e-01   3.1069657e+01
   3.1738000e-01   3.1067280e+01
   3.1748906e-01   3.1066600e+01
   3.1860910e-01   3.1059628e+01
   3.1906828e-01   3.1056776e+01
   3.1983943e-01   3.1051995e+01
   3.2064758e-01   3.1046995e+01
   3.2106926e-01   3.1044391e+01
   3.2222579e-01   3.1037264e+01
   3.2229822e-01   3.1036818e+01
   3.2255290e-01   3.1035252e+01
   3.2352672e-01   3.1029274e+01
   3.2380226e-01   3.1027585e+01
   3.2475517e-01   3.1021755e+01
   3.2537834e-01   3.1017951e+01
   3.2598389e-01   3.1014261e+01
   3.2695386e-01   3.1008362e+01
   3.2721282e-01   3.1006790e+01
   3.2813331e-01   3.1001211e+01
   3.2844174e-01   3.0999345e+01
   3.2852847e-01   3.0998820e+01
   3.2967052e-01   3.0991925e+01
   3.3010256e-01   3.0989322e+01
   3.3089935e-01   3.0984530e+01
   3.3167628e-01   3.0979867e+01
   3.3212835e-01   3.0977158e+01
   3.3324976e-01   3.0970453e+01
   3.3335761e-01   3.0969809e+01
   3.3374281e-01   3.0967511e+01
   3.3458686e-01   3.0962484e+01
   3.3482339e-01   3.0961078e+01
   3.3581615e-01   3.0955184e+01
   3.3639770e-01   3.0951738e+01
   3.3704542e-01   3.0947907e+01
   3.3797276e-01   3.0942434e+01
   3.3827458e-01   3.0940655e+01
   3.3934550e-01   3.0934356e+01
   3.3950354e-01   3.0933428e+01
   3.3954813e-01   3.0933166e+01
   3.4073217e-01   3.0926227e+01
   3.4112367e-01   3.0923937e+01
   3.4196055e-01   3.0919050e+01
   3.4269952e-01   3.0914743e+01
   3.4318865e-01   3.0911898e+01
   3.4427508e-01   3.0905590e+01
   3.4441632e-01   3.0904771e+01
   3.4491505e-01   3.0901882e+01
   3.4564297e-01   3.0897673e+01
   3.4584983e-01   3.0896479e+01
   3.4686840e-01   3.0890605e+01
   3.4742361e-01   3.0887410e+01
   3.4809264e-01   3.0883566e+01
   3.4899784e-01   3.0878376e+01
   3.4931654e-01   3.0876552e+01
   3.5043021e-01   3.0870189e+01
   3.5054280e-01   3.0869546e+01
   3.5057546e-01   3.0869360e+01
   3.5177276e-01   3.0862542e+01
   3.5216303e-01   3.0860324e+01
   3.5301027e-01   3.0855516e+01
   3.5376181e-01   3.0851261e+01
   3.5425335e-01   3.0848482e+01
   3.5536491e-01   3.0842211e+01
   3.5549459e-01   3.0841480e+01
   3.5593429e-01   3.0839005e+01
   3.5673027e-01   3.0834532e+01
   3.5697175e-01   3.0833176e+01
   3.5796113e-01   3.0827632e+01
   3.5856962e-01   3.0824229e+01
   3.5918705e-01   3.0820781e+01
   3.6014138e-01   3.0815463e+01
   3.6041081e-01   3.0813964e+01
   3.6145317e-01   3.0808173e+01
   3.6163464e-01   3.0807167e+01
   3.6167899e-01   3.0806921e+01
   3.6285871e-01   3.0800390e+01
   3.6320309e-01   3.0798487e+01
   3.6408119e-01   3.0793642e+01
   3.6476829e-01   3.0789858e+01
   3.6530120e-01   3.0786928e+01
   3.6635247e-01   3.0781159e+01
   3.6650913e-01   3.0780301e+01
   3.6699488e-01   3.0777641e+01
   3.6769611e-01   3.0773808e+01
   3.6792230e-01   3.0772573e+01
   3.6884803e-01   3.0767525e+01
   3.6934360e-01   3.0764827e+01
   3.6987646e-01   3.0761931e+01
   3.7036038e-01   3.0759303e+01
   3.7121052e-01   3.0754695e+01
   3.7145632e-01   3.0753364e+01
   3.7183511e-01   3.0751315e+01
   3.7270791e-01   3.0746601e+01
   3.7306497e-01   3.0744676e+01
   3.7373271e-01   3.0741079e+01
   3.7410130e-01   3.0739097e+01
   3.7454210e-01   3.0736728e+01
   3.7519261e-01   3.0733237e+01
   3.7563271e-01   3.0730878e+01
   3.7596632e-01   3.0729091e+01
   3.7681723e-01   3.0724542e+01
   3.7788223e-01   3.0718860e+01
   3.7805960e-01   3.0717915e+01
   3.7842825e-01   3.0715953e+01
   3.7930279e-01   3.0711305e+01
   3.7970775e-01   3.0709156e+01
   3.8053844e-01   3.0704754e+01
   3.8148959e-01   3.0699725e+01
   3.8176284e-01   3.0698282e+01
   3.8236343e-01   3.0695114e+01
   3.8297521e-01   3.0691892e+01
   3.8325687e-01   3.0690410e+01
   3.8417843e-01   3.0685568e+01
   3.8502861e-01   3.0681111e+01
   3.8537631e-01   3.0679291e+01
   3.8608890e-01   3.0675565e+01
   3.8657912e-01   3.0673006e+01
   3.8682378e-01   3.0671730e+01
   3.8779036e-01   3.0666695e+01
   3.8861481e-01   3.0662409e+01
   3.8900302e-01   3.0660394e+01
   3.8987550e-01   3.0655872e+01
   3.9021153e-01   3.0654133e+01
   3.9035271e-01   3.0653403e+01
   3.9141363e-01   3.0647923e+01
   3.9209327e-01   3.0644419e+01
   3.9260862e-01   3.0641766e+01
   3.9358251e-01   3.0636762e+01
   3.9378441e-01   3.0635726e+01
   3.9389148e-01   3.0635177e+01
   3.9494287e-01   3.0629790e+01
   3.9565546e-01   3.0626147e+01
   3.9603743e-01   3.0624197e+01
   3.9667927e-01   3.0620924e+01
   3.9705801e-01   3.0618994e+01
   3.9720874e-01   3.0618227e+01
   3.9809063e-01   3.0613743e+01
   3.9822742e-01   3.0613048e+01
   3.9869474e-01   3.0610677e+01
   3.9913879e-01   3.0608425e+01
   3.9932404e-01   3.0607487e+01
   4.0021523e-01   3.0602977e+01
   4.0142849e-01   3.0596853e+01
   4.0146511e-01   3.0596669e+01
   4.0149833e-01   3.0596501e+01
   4.0270285e-01   3.0590439e+01
   4.0372711e-01   3.0585297e+01
   4.0392148e-01   3.0584323e+01
   4.0415361e-01   3.0583160e+01
   4.0513151e-01   3.0578266e+01
   4.0589208e-01   3.0574468e+01
   4.0634407e-01   3.0572214e+01
   4.0694178e-01   3.0569237e+01
   4.0754556e-01   3.0566233e+01
   4.0797544e-01   3.0564097e+01
   4.0872575e-01   3.0560374e+01
   4.0974446e-01   3.0555330e+01
   4.0988504e-01   3.0554634e+01
   4.0998759e-01   3.0554127e+01
   4.1103106e-01   3.0548975e+01
   4.1199032e-01   3.0544249e+01
   4.1217520e-01   3.0543339e+01
   4.1242146e-01   3.0542128e+01
   4.1332410e-01   3.0537694e+01
   4.1397851e-01   3.0534485e+01
   4.1447288e-01   3.0532064e+01
   4.1514291e-01   3.0528787e+01
   4.1562270e-01   3.0526444e+01
   4.1597991e-01   3.0524701e+01
   4.1677240e-01   3.0520838e+01
   4.1782350e-01   3.0515726e+01
   4.1792150e-01   3.0515250e+01
   4.1799590e-01   3.0514889e+01
   4.1907087e-01   3.0509675e+01
   4.2002517e-01   3.0505056e+01
   4.2022021e-01   3.0504113e+01
   4.2047369e-01   3.0502889e+01
   4.2136940e-01   3.0498567e+01
   4.2206951e-01   3.0495195e+01
   4.2251713e-01   3.0493041e+01
   4.2308423e-01   3.0490316e+01
   4.2366707e-01   3.0487519e+01
   4.2413617e-01   3.0485270e+01
   4.2481985e-01   3.0481997e+01
   4.2566499e-01   3.0477958e+01
   4.2597380e-01   3.0476483e+01
   4.2622843e-01   3.0475269e+01
   4.2713504e-01   3.0470949e+01
   4.2823002e-01   3.0465743e+01
   4.2829405e-01   3.0465439e+01
   4.2834782e-01   3.0465183e+01
   4.2946167e-01   3.0459901e+01
   4.3048733e-01   3.0455049e+01
   4.3062039e-01   3.0454420e+01
   4.3077785e-01   3.0453676e+01
   4.3177665e-01   3.0448964e+01
   4.3258936e-01   3.0445138e+01
   4.3289564e-01   3.0443697e+01
   4.3326098e-01   3.0441980e+01
   4.3396095e-01   3.0438694e+01
   4.3437540e-01   3.0436751e+01
   4.3485921e-01   3.0434485e+01
   4.3545303e-01   3.0431707e+01
   4.3610398e-01   3.0428665e+01
   4.3656402e-01   3.0426518e+01
   4.3735814e-01   3.0422816e+01
   4.3750345e-01   3.0422140e+01
   4.3824357e-01   3.0418697e+01
   4.3918215e-01   3.0414339e+01
   4.3935049e-01   3.0413558e+01
   4.3959700e-01   3.0412415e+01
   4.4031298e-01   3.0409099e+01
   4.4132939e-01   3.0404400e+01
   4.4137063e-01   3.0404209e+01
   4.4138195e-01   3.0404157e+01
   4.4140490e-01   3.0404051e+01
   4.4267897e-01   3.0398176e+01
   4.4381505e-01   3.0392951e+01
   4.4383941e-01   3.0392839e+01
   4.4385721e-01   3.0392757e+01
   4.4485858e-01   3.0388162e+01
   4.4514086e-01   3.0386869e+01
   4.4592944e-01   3.0383259e+01
   4.4653928e-01   3.0380471e+01
   4.4723732e-01   3.0377285e+01
   4.4840746e-01   3.0371954e+01
   4.4850384e-01   3.0371515e+01
   4.4862371e-01   3.0370970e+01
   4.4967704e-01   3.0366185e+01
   4.5000000e-01   3.0364719e+01


==> Figures/EMReLine2Simd30axisX.dat <==
   2.0000000e-02  -6.9229440e+02
   2.0119857e-02  -6.9161908e+02
   2.1051943e-02  -6.8881217e+02
   2.1309437e-02  -6.8878078e+02
   2.2265038e-02  -6.9149353e+02
   2.2868931e-02  -6.9540569e+02
   2.3419904e-02  -7.0042789e+02
   2.4443604e-02  -7.1332764e+02
   2.4688023e-02  -7.1706097e+02
   2.5720447e-02  -7.3555228e+02
   2.5946055e-02  -7.4015948e+02
   2.5997142e-02  -7.4122597e+02
   2.7170159e-02  -7.6841140e+02
   2.7566525e-02  -7.7868511e+02
   2.8365143e-02  -8.0096309e+02
   2.9131748e-02  -8.2419631e+02
   2.9557846e-02  -8.3783560e+02
   3.0713036e-02  -8.7721384e+02
   3.0764166e-02  -8.7903065e+02
   3.0986392e-02  -8.8700527e+02
   3.2004204e-02  -9.2480738e+02
   3.2223137e-02  -9.3320222e+02
   3.3304848e-02  -9.7580500e+02
   3.3809547e-02  -9.9624016e+02
   3.4556131e-02  -1.0269940e+03
   3.5396738e-02  -1.0621975e+03
   3.5762274e-02  -1.0776435e+03
   3.6942026e-02  -1.1278036e+03
   3.6968681e-02  -1.1289394e+03
   3.7070283e-02  -1.1332720e+03
   3.8192246e-02  -1.1809370e+03
   3.8482823e-02  -1.1932088e+03
   3.9424559e-02  -1.2326027e+03
   4.0056230e-02  -1.2586063e+03
   4.0664801e-02  -1.2832506e+03
   4.1638073e-02  -1.3216496e+03
   4.1916848e-02  -1.3323894e+03
   4.2990807e-02  -1.3724981e+03
   4.3171814e-02  -1.3790508e+03
   4.3219196e-02  -1.3807550e+03
   4.4412730e-02  -1.4220817e+03
   4.4815372e-02  -1.4352994e+03
   4.5640723e-02  -1.4611512e+03
   4.6402926e-02  -1.4834681e+03
   4.6859748e-02  -1.4960936e+03
   4.7991558e-02  -1.5248262e+03
   4.8080816e-02  -1.5269348e+03
   4.8382800e-02  -1.5338897e+03
   4.9301733e-02  -1.5533350e+03
   4.9578888e-02  -1.5586874e+03
   5.0528598e-02  -1.5751743e+03
   5.1152679e-02  -1.5844348e+03
   5.1759258e-02  -1.5922262e+03
   5.2731429e-02  -1.6022125e+03
   5.2981043e-02  -1.6042812e+03
   5.3838275e-02  -1.6098398e+03
   5.4204274e-02  -1.6114859e+03
   5.4307283e-02  -1.6118721e+03
   5.5464651e-02  -1.6138681e+03
   5.5968831e-02  -1.6134184e+03
   5.6844337e-02  -1.6107721e+03
   5.7880799e-02  -1.6046832e+03
   5.8023947e-02  -1.6035968e+03
   5.8211971e-02  -1.6020822e+03
   5.9069613e-02  -1.5939315e+03
   5.9895024e-02  -1.5842250e+03
   6.0305958e-02  -1.5787424e+03
   6.1451631e-02  -1.5613094e+03
   6.1906446e-02  -1.5535572e+03
   6.2776508e-02  -1.5375174e+03
   6.3092615e-02  -1.5313144e+03
   6.3293578e-02  -1.5272741e+03
   6.3928513e-02  -1.5140346e+03
   6.4694812e-02  -1.4971573e+03
   6.4837874e-02  -1.4939029e+03
   6.4943862e-02  -1.4914722e+03
   6.6238464e-02  -1.4605725e+03
   6.6543898e-02  -1.4529813e+03
   6.7673139e-02  -1.4241202e+03
   6.8034930e-02  -1.4146371e+03
   6.9113333e-02  -1.3858796e+03
   6.9444072e-02  -1.3769336e+03
   7.0574259e-02  -1.3461200e+03
   7.0876228e-02  -1.3378385e+03
   7.1970014e-02  -1.3078638e+03
   7.2089498e-02  -1.3045926e+03
   7.3159454e-02  -1.2754894e+03
   7.3455438e-02  -1.2675010e+03
   7.4594377e-02  -1.2372009e+03
   7.4662057e-02  -1.2354210e+03
   7.5883786e-02  -1.2038955e+03
   7.6057411e-02  -1.1995039e+03
   7.7196533e-02  -1.1713958e+03
   7.7480433e-02  -1.1645749e+03
   7.8545733e-02  -1.1397560e+03
   7.8944743e-02  -1.1307677e+03
   7.9956853e-02  -1.1088102e+03
   8.0419109e-02  -1.0991713e+03
   8.1412105e-02  -1.0793616e+03
   8.1829999e-02  -1.0713706e+03
   8.2821942e-02  -1.0532861e+03
   8.3126488e-02  -1.0479597e+03
   8.4141255e-02  -1.0310462e+03
   8.4392802e-02  -1.0270272e+03
   8.5429304e-02  -1.0112544e+03
   8.5697152e-02  -1.0073550e+03
   8.6728011e-02  -9.9306206e+02
   8.7044535e-02  -9.8886376e+02
   8.8048368e-02  -9.7615463e+02
   8.8424162e-02  -9.7158710e+02
   8.9392129e-02  -9.6029172e+02
   8.9820713e-02  -9.5545085e+02
   9.0748530e-02  -9.4528518e+02
   9.1200967e-02  -9.4042256e+02
   9.2101325e-02  -9.3090046e+02
   9.2549819e-02  -9.2617075e+02
   9.3445471e-02  -9.1672132e+02
   9.3896953e-02  -9.1188926e+02
   9.4793041e-02  -9.0212720e+02
   9.5249964e-02  -8.9699185e+02
   9.6143188e-02  -8.8660846e+02
   9.6600737e-02  -8.8104178e+02
   9.7486562e-02  -8.6975246e+02
   9.7946576e-02  -8.6355154e+02
   9.8824135e-02  -8.5104904e+02
   9.9291818e-02  -8.4395305e+02
   1.0016135e-01  -8.2993149e+02
   1.0064088e-01  -8.2166578e+02
   1.0150377e-01  -8.0581343e+02
   1.0199474e-01  -7.9616116e+02
   1.0285421e-01  -7.7814124e+02
   1.0335219e-01  -7.6697797e+02
   1.0421268e-01  -7.4642927e+02
   1.0471114e-01  -7.3373104e+02
   1.0557520e-01  -7.1034134e+02
   1.0606779e-01  -6.9616404e+02
   1.0693313e-01  -6.6979472e+02
   1.0741918e-01  -6.5410954e+02
   1.0828014e-01  -6.2481566e+02
   1.0876731e-01  -6.0733509e+02
   1.0961926e-01  -5.7523884e+02
   1.1011745e-01  -5.5552608e+02
   1.1095796e-01  -5.2074588e+02
   1.1147221e-01  -4.9848690e+02
   1.1230107e-01  -4.6111140e+02
   1.1283076e-01  -4.3622928e+02
   1.1364924e-01  -3.9632843e+02
   1.1419118e-01  -3.6891999e+02
   1.1500025e-01  -3.2662008e+02
   1.1555119e-01  -2.9686040e+02
   1.1635137e-01  -2.5235366e+02
   1.1690905e-01  -2.2043579e+02
   1.1770110e-01  -1.7394011e+02
   1.1826450e-01  -1.4004391e+02
   1.1904900e-01  -9.1818312e+01
   1.1961820e-01  -5.6097248e+01
   1.2039512e-01  -6.4676240e+00
   1.2097062e-01   3.0919305e+01
   1.2174029e-01   8.1625128e+01
   1.2232146e-01   1.2041376e+02
   1.2308571e-01   1.7194940e+02
   1.2367075e-01   2.1176513e+02
   1.2443163e-01   2.6388916e+02
   1.2501961e-01   3.0438599e+02
   1.2577747e-01   3.5672952e+02
   1.2636918e-01   3.9766084e+02
   1.2712300e-01   4.4975080e+02
   1.2771988e-01   4.9089730e+02
   1.2846898e-01   5.4227930e+02
   1.2907171e-01   5.8335559e+02
   1.2981625e-01   6.3363727e+02
   1.3042452e-01   6.7427818e+02
   1.3116451e-01   7.2306303e+02
   1.3177774e-01   7.6288207e+02
   1.3251255e-01   8.0974815e+02
   1.3313051e-01   8.4838495e+02
   1.3385968e-01   8.9294775e+02
   1.3448245e-01   9.3006765e+02
   1.3520616e-01   9.7200987e+02
   1.3583386e-01   1.0072901e+03
   1.3655254e-01   1.0463366e+03
   1.3718521e-01   1.0794637e+03
   1.3789922e-01   1.1153629e+03
   1.3853681e-01   1.1460356e+03
   1.3924645e-01   1.1785639e+03
   1.3988878e-01   1.2064980e+03
   1.4059424e-01   1.2354607e+03
   1.4124108e-01   1.2603977e+03
   1.4194224e-01   1.2856264e+03
   1.4259343e-01   1.3073444e+03
   1.4329004e-01   1.3287093e+03
   1.4394562e-01   1.3470264e+03
   1.4463758e-01   1.3644468e+03
   1.4529769e-01   1.3792164e+03
   1.4598501e-01   1.3926565e+03
   1.4664974e-01   1.4037638e+03
   1.4733248e-01   1.4132269e+03
   1.4800183e-01   1.4205894e+03
   1.4868006e-01   1.4261159e+03
   1.4935397e-01   1.4296865e+03
   1.5002773e-01   1.4313517e+03
   1.5070615e-01   1.4311193e+03
   1.5137549e-01   1.4290306e+03
   1.5205834e-01   1.4250198e+03
   1.5272331e-01   1.4193142e+03
   1.5341051e-01   1.4115831e+03
   1.5407115e-01   1.4024239e+03
   1.5476269e-01   1.3910615e+03
   1.5541895e-01   1.3786363e+03
   1.5611491e-01   1.3637575e+03
   1.5676670e-01   1.3482751e+03
   1.5746719e-01   1.3300183e+03
   1.5811442e-01   1.3117034e+03
   1.5881947e-01   1.2902297e+03
   1.5946216e-01   1.2693169e+03
   1.6017174e-01   1.2448079e+03
   1.6080993e-01   1.2215379e+03
   1.6152399e-01   1.1941909e+03
   1.6215770e-01   1.1688079e+03
   1.6287623e-01   1.1388315e+03
   1.6350548e-01   1.1115802e+03
   1.6422847e-01   1.0791903e+03
   1.6485326e-01   1.0503123e+03
   1.6558071e-01   1.0157291e+03
   1.6620104e-01   9.8546019e+02
   1.6693294e-01   9.4890463e+02
   1.6754882e-01   9.1747175e+02
   1.6828518e-01   8.7916270e+02
   1.6889661e-01   8.4678174e+02
   1.6963742e-01   8.0693316e+02
   1.7024439e-01   7.7380721e+02
   1.7098965e-01   7.3262574e+02
   1.7159217e-01   6.9894373e+02
   1.7234189e-01   6.5662669e+02
   1.7293995e-01   6.2256250e+02
   1.7369413e-01   5.7929629e+02
   1.7428773e-01   5.4500834e+02
   1.7504636e-01   5.0096739e+02
   1.7563551e-01   4.6659863e+02
   1.7639860e-01   4.2194483e+02
   1.7698330e-01   3.8762315e+02
   1.7775083e-01   3.4250575e+02
   1.7833108e-01   3.0834474e+02
   1.7910307e-01   2.6290082e+02
   1.7967886e-01   2.2900089e+02
   1.8045531e-01   1.8335627e+02
   1.8102664e-01   1.4980604e+02
   1.8180754e-01   1.0407661e+02
   1.8237443e-01   7.0954588e+01
   1.8315978e-01   2.5248058e+01
   1.8372221e-01  -7.3755909e+00
   1.8451201e-01  -5.2957550e+01
   1.8506999e-01  -8.5019057e+01
   1.8586425e-01  -1.3037845e+02
   1.8641777e-01  -1.6181845e+02
   1.8721649e-01  -2.0685837e+02
   1.8776555e-01  -2.3761989e+02
   1.8856873e-01  -2.8224176e+02
   1.8911334e-01  -3.1226832e+02
   1.8992096e-01  -3.5636909e+02
   1.9046112e-01  -3.8560289e+02
   1.9127320e-01  -4.2907227e+02
   1.9180890e-01  -4.5745259e+02
   1.9262544e-01  -5.0017043e+02
   1.9315668e-01  -5.2763218e+02
   1.9397767e-01  -5.6946600e+02
   1.9450446e-01  -5.9593861e+02
   1.9532991e-01  -6.3674148e+02
   1.9585224e-01  -6.6214802e+02
   1.9668214e-01  -7.0175676e+02
   1.9720003e-01  -7.2601345e+02
   1.9803438e-01  -7.6424729e+02
   1.9854781e-01  -7.8726330e+02
   1.9938662e-01  -8.2392302e+02
   1.9989559e-01  -8.4560071e+02
   2.0073885e-01  -8.8046835e+02
   2.0124337e-01  -9.0070376e+02
   2.0209109e-01  -9.3354294e+02
   2.0259115e-01  -9.5222672e+02
   2.0344333e-01  -9.8278360e+02
   2.0393894e-01  -9.9980224e+02
   2.0479556e-01  -1.0278071e+03
   2.0528672e-01  -1.0430445e+03
   2.0614780e-01  -1.0682140e+03
   2.0663450e-01  -1.0815531e+03
   2.0750003e-01  -1.1035934e+03
   2.0798228e-01  -1.1149185e+03
   2.0885227e-01  -1.1335284e+03
   2.0933006e-01  -1.1427273e+03
   2.1020451e-01  -1.1576025e+03
   2.1067785e-01  -1.1645690e+03
   2.1155674e-01  -1.1754068e+03
   2.1202563e-01  -1.1800430e+03
   2.1290898e-01  -1.1865475e+03
   2.1337341e-01  -1.1887664e+03
   2.1426122e-01  -1.1906539e+03
   2.1472119e-01  -1.1903819e+03
   2.1561345e-01  -1.1873864e+03
   2.1606897e-01  -1.1845659e+03
   2.1696569e-01  -1.1764456e+03
   2.1741676e-01  -1.1710371e+03
   2.1831793e-01  -1.1575797e+03
   2.1876454e-01  -1.1495639e+03
   2.1967016e-01  -1.1305934e+03
   2.2011232e-01  -1.1199732e+03
   2.2102240e-01  -1.0953552e+03
   2.2146010e-01  -1.0821570e+03
   2.2237463e-01  -1.0518044e+03
   2.2280788e-01  -1.0360798e+03
   2.2372687e-01  -9.9995801e+02
   2.2415567e-01  -9.8178395e+02
   2.2507911e-01  -9.3991572e+02
   2.2550345e-01  -9.1939556e+02
   2.2643134e-01  -8.7186473e+02
   2.2685123e-01  -8.4912800e+02
   2.2778358e-01  -7.9608298e+02
   2.2819901e-01  -7.7128502e+02
   2.2913582e-01  -7.1294127e+02
   2.2954679e-01  -6.8626237e+02
   2.3048805e-01  -6.2290396e+02
   2.3089458e-01  -5.9454813e+02
   2.3184029e-01  -5.2652835e+02
   2.3224236e-01  -4.9672157e+02
   2.3319253e-01  -4.2446250e+02
   2.3359014e-01  -3.9345064e+02
   2.3454476e-01  -3.1744166e+02
   2.3493792e-01  -2.8548798e+02
   2.3589700e-01  -2.0628321e+02
   2.3628570e-01  -1.7366555e+02
   2.3724924e-01  -9.1880081e+01
   2.3763348e-01  -5.8887759e+01
   2.3860147e-01   2.4807049e+01
   2.3898127e-01   5.7876634e+01
   2.3995371e-01   1.4275899e+02
   2.4032905e-01   1.7560390e+02
   2.4130594e-01   2.6090841e+02
   2.4167683e-01   2.9322588e+02
   2.4265818e-01   3.7815125e+02
   2.4302461e-01   4.0964146e+02
   2.4401042e-01   4.9335911e+02
   2.4437239e-01   5.2372899e+02
   2.4536265e-01   6.0539229e+02
   2.4572018e-01   6.3435929e+02
   2.4671489e-01   7.1311354e+02
   2.4706796e-01   7.4040926e+02
   2.4806713e-01   8.1540202e+02
   2.4841574e-01   8.4077570e+02
   2.4941936e-01   9.1116756e+02
   2.4976352e-01   9.3438937e+02
   2.5077160e-01   9.9936481e+02
   2.5111130e-01   1.0202283e+03
   2.5212388e-01   1.0790094e+03
   2.5245861e-01   1.0973081e+03
   2.5347479e-01   1.1491185e+03
   2.5380312e-01   1.1646457e+03
   2.5481906e-01   1.2086818e+03
   2.5513982e-01   1.2213173e+03
   2.5615151e-01   1.2569691e+03
   2.5646585e-01   1.2667388e+03
   2.5747592e-01   1.2937625e+03
   2.5778913e-01   1.3007802e+03
   2.5881783e-01   1.3191582e+03
   2.5914024e-01   1.3234352e+03
   2.6018620e-01   1.3323471e+03
   2.6049020e-01   1.3335057e+03
   2.6108039e-01   1.3339004e+03
   2.6147878e-01   1.3327791e+03
   2.6226896e-01   1.3272396e+03
   2.6235735e-01   1.3263437e+03
   2.6322576e-01   1.3146273e+03
   2.6402350e-01   1.2991966e+03
   2.6457239e-01   1.2859871e+03
   2.6562085e-01   1.2549953e+03
   2.6587413e-01   1.2463706e+03
   2.6711522e-01   1.1979608e+03
   2.6714249e-01   1.1967810e+03
   2.6724575e-01   1.1922761e+03
   2.6837845e-01   1.1383976e+03
   2.6871696e-01   1.1207254e+03
   2.6947508e-01   1.0786538e+03
   2.7033668e-01   1.0267485e+03
   2.7070739e-01   1.0030978e+03
   2.7169510e-01   9.3650546e+02
   2.7192992e-01   9.1992242e+02
   2.7201306e-01   9.1397225e+02
   2.7327116e-01   8.2007290e+02
   2.7343308e-01   8.0743749e+02
   2.7456940e-01   7.1577216e+02
   2.7500693e-01   6.7908912e+02
   2.7572029e-01   6.1782311e+02
   2.7649404e-01   5.4947192e+02
   2.7692705e-01   5.1041924e+02
   2.7806969e-01   4.0509525e+02
   2.7817341e-01   3.9537031e+02
   2.7857743e-01   3.5734099e+02
   2.7942089e-01   2.7704993e+02
   2.7963568e-01   2.5641312e+02
   2.8065803e-01   1.5762964e+02
   2.8121190e-01   1.0376916e+02
   2.8186122e-01   4.0509130e+01
   2.8279386e-01  -5.0287210e+01
   2.8304786e-01  -7.4978181e+01
   2.8382358e-01  -1.5000611e+02
   2.8424358e-01  -1.9036772e+02
   2.8438602e-01  -2.0401968e+02
   2.8540548e-01  -3.0063254e+02
   2.8597624e-01  -3.5386217e+02
   2.8664534e-01  -4.1528733e+02
   2.8758380e-01  -4.9937337e+02
   2.8791206e-01  -5.2818458e+02
   2.8912521e-01  -6.3132077e+02
   2.8915108e-01  -6.3346531e+02
   2.8925546e-01  -6.4207544e+02
   2.9037948e-01  -7.3189004e+02
   2.9067158e-01  -7.5434384e+02
   2.9159498e-01  -8.2260338e+02
   2.9224693e-01  -8.6824946e+02
   2.9281410e-01  -9.0614530e+02
   2.9385569e-01  -9.7107529e+02
   2.9403918e-01  -9.8188345e+02
   2.9462442e-01  -1.0149721e+03
   2.9527217e-01  -1.0491573e+03
   2.9546960e-01  -1.0590675e+03
   2.9651125e-01  -1.1071380e+03
   2.9705903e-01  -1.1295704e+03
   2.9774930e-01  -1.1549566e+03
   2.9862851e-01  -1.1825549e+03
   2.9897705e-01  -1.1920162e+03
   3.0019172e-01  -1.2182539e+03
   3.0019602e-01  -1.2183282e+03
   3.0019725e-01  -1.2183495e+03
   3.0141394e-01  -1.2340037e+03
   3.0177285e-01  -1.2365862e+03
   3.0263748e-01  -1.2389854e+03
   3.0334997e-01  -1.2369177e+03
   3.0386810e-01  -1.2331277e+03
   3.0491981e-01  -1.2195695e+03
   3.0510014e-01  -1.2164591e+03
   3.0577678e-01  -1.2027782e+03
   3.0633911e-01  -1.1890079e+03
   3.0648912e-01  -1.1849645e+03
   3.0757304e-01  -1.1513235e+03
   3.0805824e-01  -1.1337583e+03
   3.0880374e-01  -1.1038553e+03
   3.0962703e-01  -1.0668381e+03
   3.1003222e-01  -1.0471140e+03
   3.1119400e-01  -9.8536492e+02
   3.1125758e-01  -9.8176331e+02
   3.1148352e-01  -9.6880363e+02
   3.1248151e-01  -9.0839398e+02
   3.1276122e-01  -8.9054643e+02
   3.1370370e-01  -8.2775690e+02
   3.1433193e-01  -7.8368784e+02
   3.1492632e-01  -7.4048003e+02
   3.1590774e-01  -6.6620215e+02
   3.1615101e-01  -6.4723935e+02
   3.1699734e-01  -5.7985657e+02
   3.1737858e-01  -5.4880196e+02
   3.1748756e-01  -5.3983685e+02
   3.1860846e-01  -4.4609446e+02
   3.1906755e-01  -4.0688445e+02
   3.1983929e-01  -3.4015829e+02
   3.2064747e-01  -2.6936612e+02
   3.2106926e-01  -2.3211096e+02
   3.2222579e-01  -1.2940398e+02
   3.2229822e-01  -1.2294259e+02
   3.2255290e-01  -1.0025244e+02
   3.2352672e-01  -1.3583654e+01
   3.2380226e-01   1.0900403e+01
   3.2475517e-01   9.5025958e+01
   3.2537834e-01   1.4953044e+02
   3.2598389e-01   2.0195997e+02
   3.2695386e-01   2.8453672e+02
   3.2721282e-01   3.0627767e+02
   3.2813331e-01   3.8214040e+02
   3.2844174e-01   4.0705666e+02
   3.2852847e-01   4.1402523e+02
   3.2967052e-01   5.0341397e+02
   3.3010256e-01   5.3610563e+02
   3.3089934e-01   5.9454154e+02
   3.3167628e-01   6.4909435e+02
   3.3212834e-01   6.7967894e+02
   3.3324975e-01   7.5150945e+02
   3.3335761e-01   7.5811855e+02
   3.3374280e-01   7.8121262e+02
   3.3458686e-01   8.2918940e+02
   3.3482339e-01   8.4198421e+02
   3.3581614e-01   8.9230977e+02
   3.3639770e-01   9.1925377e+02
   3.3704542e-01   9.4697152e+02
   3.3797276e-01   9.8233630e+02
   3.3827458e-01   9.9274316e+02
   3.3934550e-01   1.0251055e+03
   3.3950354e-01   1.0292771e+03
   3.3954813e-01   1.0304277e+03
   3.4073217e-01   1.0563045e+03
   3.4112367e-01   1.0628938e+03
   3.4196055e-01   1.0736515e+03
   3.4269952e-01   1.0793823e+03
   3.4318865e-01   1.0812284e+03
   3.4427508e-01   1.0797800e+03
   3.4441632e-01   1.0790318e+03
   3.4491505e-01   1.0753619e+03
   3.4564297e-01   1.0671518e+03
   3.4584983e-01   1.0642002e+03
   3.4686840e-01   1.0457711e+03
   3.4742361e-01   1.0330145e+03
   3.4809264e-01   1.0151553e+03
   3.4899784e-01   9.8675885e+02
   3.4931654e-01   9.7561554e+02
   3.5043019e-01   9.3220572e+02
   3.5054280e-01   9.2743375e+02
   3.5057546e-01   9.2603431e+02
   3.5177276e-01   8.7096051e+02
   3.5216303e-01   8.5140978e+02
   3.5301026e-01   8.0645215e+02
   3.5376182e-01   7.6377731e+02
   3.5425336e-01   7.3450686e+02
   3.5536491e-01   6.6467919e+02
   3.5549459e-01   6.5620371e+02
   3.5593429e-01   6.2704982e+02
   3.5673027e-01   5.7256487e+02
   3.5697175e-01   5.5560308e+02
   3.5796114e-01   4.8438430e+02
   3.5856962e-01   4.3924433e+02
   3.5918705e-01   3.9253306e+02
   3.6014138e-01   3.1880186e+02
   3.6041081e-01   2.9766462e+02
   3.6145319e-01   2.1499635e+02
   3.6163464e-01   2.0046885e+02
   3.6167899e-01   1.9690683e+02
   3.6285872e-01   1.0180694e+02
   3.6320307e-01   7.3891788e+01
   3.6408121e-01   2.7155268e+00
   3.6476824e-01  -5.2877856e+01
   3.6530124e-01  -9.5847835e+01
   3.6635239e-01  -1.7981294e+02
   3.6650919e-01  -1.9224781e+02
   3.6699533e-01  -2.3052091e+02
   3.6769618e-01  -2.8500462e+02
   3.6792225e-01  -3.0240041e+02
   3.6884803e-01  -3.7239282e+02
   3.6934359e-01  -4.0901797e+02
   3.6987645e-01  -4.4766069e+02
   3.7036038e-01  -4.8203730e+02
   3.7121053e-01  -5.4058960e+02
   3.7145632e-01  -5.5708093e+02
   3.7183503e-01  -5.8203853e+02
   3.7270789e-01  -6.3747331e+02
   3.7306500e-01  -6.5927497e+02
   3.7373265e-01  -6.9855759e+02
   3.7410142e-01  -7.1941433e+02
   3.7454208e-01  -7.4351116e+02
   3.7519249e-01  -7.7739260e+02
   3.7563270e-01  -7.9914309e+02
   3.7596633e-01  -8.1497872e+02
   3.7681723e-01  -8.5269202e+02
   3.7788224e-01  -8.9434831e+02
   3.7805960e-01  -9.0067948e+02
   3.7842824e-01  -9.1324001e+02
   3.7930279e-01  -9.3985733e+02
   3.7970775e-01  -9.5064556e+02
   3.8053844e-01  -9.6964344e+02
   3.8148959e-01  -9.8616250e+02
   3.8176284e-01  -9.8986536e+02
   3.8236342e-01  -9.9633654e+02
   3.8297521e-01  -1.0005693e+03
   3.8325687e-01  -1.0017130e+03
   3.8417843e-01  -1.0019023e+03
   3.8502861e-01  -9.9724556e+02
   3.8537631e-01  -9.9400355e+02
   3.8608890e-01  -9.8495373e+02
   3.8657912e-01  -9.7685745e+02
   3.8682378e-01  -9.7224296e+02
   3.8779037e-01  -9.5039149e+02
   3.8861482e-01  -9.2721287e+02
   3.8900302e-01  -9.1486670e+02
   3.8987550e-01  -8.8388606e+02
   3.9021154e-01  -8.7077535e+02
   3.9035271e-01  -8.6506505e+02
   3.9141363e-01  -8.1869413e+02
   3.9209327e-01  -7.8579353e+02
   3.9260862e-01  -7.5924205e+02
   3.9358251e-01  -7.0548354e+02
   3.9378441e-01  -6.9377206e+02
   3.9389148e-01  -6.8747538e+02
   3.9494287e-01  -6.2305237e+02
   3.9565546e-01  -5.7675214e+02
   3.9603743e-01  -5.5110166e+02
   3.9667927e-01  -5.0681008e+02
   3.9705801e-01  -4.8000458e+02
   3.9720874e-01  -4.6919798e+02
   3.9809063e-01  -4.0462450e+02
   3.9822742e-01  -3.9440206e+02
   3.9869474e-01  -3.5912344e+02
   3.9913879e-01  -3.2509854e+02
   3.9932404e-01  -3.1076465e+02
   4.0021523e-01  -2.4083958e+02
   4.0142849e-01  -1.4353375e+02
   4.0146511e-01  -1.4056673e+02
   4.0149833e-01  -1.3786829e+02
   4.0270285e-01  -3.9642805e+01
   4.0372712e-01   4.4346802e+01
   4.0392149e-01   6.0307633e+01
   4.0415360e-01   7.9333445e+01
   4.0513151e-01   1.5915487e+02
   4.0589214e-01   2.2062641e+02
   4.0634409e-01   2.5681694e+02
   4.0694166e-01   3.0414491e+02
   4.0754559e-01   3.5127585e+02
   4.0797565e-01   3.8435189e+02
   4.0872581e-01   4.4089254e+02
   4.0974430e-01   5.1504918e+02
   4.0988520e-01   5.2504585e+02
   4.0998798e-01   5.3230302e+02
   4.1103130e-01   6.0366340e+02
   4.1198675e-01   6.6518781e+02
   4.1217566e-01   6.7689877e+02
   4.1242884e-01   6.9232560e+02
   4.1332342e-01   7.4438522e+02
   4.1397452e-01   7.7975539e+02
   4.1447255e-01   8.0530916e+02
   4.1514319e-01   8.3756076e+02
   4.1562287e-01   8.5905830e+02
   4.1598031e-01   8.7420345e+02
   4.1677281e-01   9.0500591e+02
   4.1782334e-01   9.3978866e+02
   4.1792176e-01   9.4268550e+02
   4.1799647e-01   9.4484298e+02
   4.1907097e-01   9.7174468e+02
   4.2002526e-01   9.8908562e+02
   4.2022023e-01   9.9185895e+02
   4.2047367e-01   9.9506748e+02
   4.2136940e-01   1.0027886e+03
   4.2206951e-01   1.0048758e+03
   4.2251713e-01   1.0043822e+03
   4.2308423e-01   1.0017067e+03
   4.2366707e-01   9.9656730e+02
   4.2413617e-01   9.9067288e+02
   4.2481985e-01   9.7929596e+02
   4.2566499e-01   9.6068797e+02
   4.2597380e-01   9.5264998e+02
   4.2622843e-01   9.4551964e+02
   4.2713504e-01   9.1658896e+02
   4.2823002e-01   8.7434725e+02
   4.2829405e-01   8.7163638e+02
   4.2834782e-01   8.6933442e+02
   4.2946167e-01   8.1768562e+02
   4.3048733e-01   7.6350810e+02
   4.3062039e-01   7.5602143e+02
   4.3077785e-01   7.4704531e+02
   4.3177665e-01   6.8696540e+02
   4.3258936e-01   6.3428505e+02
   4.3289564e-01   6.1357784e+02
   4.3326098e-01   5.8832163e+02
   4.3396095e-01   5.3828970e+02
   4.3437540e-01   5.0770435e+02
   4.3485921e-01   4.7115139e+02
   4.3545302e-01   4.2512845e+02
   4.3610398e-01   3.7333024e+02
   4.3656402e-01   3.3595452e+02
   4.3735813e-01   2.7014752e+02
   4.3750345e-01   2.5793893e+02
   4.3824356e-01   1.9513689e+02
   4.3918215e-01   1.1421583e+02
   4.3935045e-01   9.9575926e+01
   4.3959691e-01   7.8102774e+01
   4.4031296e-01   1.5482243e+01
   4.4132952e-01  -7.3665864e+01
   4.4137063e-01  -7.7272101e+01
   4.4138191e-01  -7.8261786e+01
   4.4140479e-01  -8.0268772e+01
   4.4267895e-01  -1.9140902e+02
   4.4381505e-01  -2.8891365e+02
   4.4383941e-01  -2.9098122e+02
   4.4385721e-01  -2.9249280e+02
   4.4485858e-01  -3.7630291e+02
   4.4514086e-01  -3.9949486e+02
   4.4592944e-01  -4.6303586e+02
   4.4653928e-01  -5.1081162e+02
   4.4723732e-01  -5.6381801e+02
   4.4840746e-01  -6.4816668e+02
   4.4850384e-01  -6.5484216e+02
   4.4862371e-01  -6.6308995e+02
   4.4967704e-01  -7.3237459e+02
   4.5000000e-01  -7.5245499e+02


==> Figures/EMReLine2Simd3axisX.dat <==
   2.0000000e-02   2.8015432e+03
   2.0165266e-02   2.7960017e+03
   2.1078832e-02   2.7662715e+03
   2.1524316e-02   2.7518460e+03
   2.2410824e-02   2.7228711e+03
   2.2858537e-02   2.7076915e+03
   2.3784531e-02   2.6747436e+03
   2.4211206e-02   2.6584595e+03
   2.5161038e-02   2.6194125e+03
   2.5569973e-02   2.6010390e+03
   2.6509334e-02   2.5550647e+03
   2.6912390e-02   2.5333918e+03
   2.7854048e-02   2.4780664e+03
   2.8247513e-02   2.4527026e+03
   2.9209201e-02   2.3850974e+03
   2.9583461e-02   2.3563685e+03
   3.0571656e-02   2.2740843e+03
   3.0928720e-02   2.2418252e+03
   3.1930242e-02   2.1443956e+03
   3.2277191e-02   2.1080568e+03
   3.3285504e-02   1.9952107e+03
   3.3628373e-02   1.9542248e+03
   3.4645558e-02   1.8252499e+03
   3.4987513e-02   1.7792878e+03
   3.6009178e-02   1.6347023e+03
   3.6343096e-02   1.5849970e+03
   3.7374358e-02   1.4245457e+03
   3.7683958e-02   1.3742681e+03
   3.8732259e-02   1.1976351e+03
   3.9021949e-02   1.1470408e+03
   4.0085228e-02   9.5571041e+02
   4.0362646e-02   9.0431174e+02
   4.1438941e-02   7.0021690e+02
   4.1695450e-02   6.5047161e+02
   4.2794133e-02   4.3382364e+02
   4.3029214e-02   3.8672429e+02
   4.4148469e-02   1.6021792e+02
   4.4367236e-02   1.1552955e+02
   4.5503219e-02  -1.1728590e+02
   4.5714369e-02  -1.6067096e+02
   4.6861583e-02  -3.9551501e+02
   4.7069489e-02  -4.3787688e+02
   4.8224744e-02  -6.7065027e+02
   4.8419879e-02  -7.0948615e+02
   4.9584488e-02  -9.3686587e+02
   4.9767295e-02  -9.7182785e+02
   5.0945676e-02  -1.1909548e+03
   5.1112034e-02  -1.2209778e+03
   5.2305515e-02  -1.4282993e+03
   5.2454449e-02  -1.4531398e+03
   5.3664956e-02  -1.6451678e+03
   5.3793014e-02  -1.6644237e+03
   5.5020725e-02  -1.8374662e+03
   5.5131397e-02  -1.8520118e+03
   5.6376303e-02  -2.0024616e+03
   5.6471769e-02  -2.0129815e+03
   5.7732320e-02  -2.1372909e+03
   5.7815199e-02  -2.1444985e+03
   5.9088643e-02  -2.2394456e+03
   5.9161190e-02  -2.2439504e+03
   6.0445567e-02  -2.3069619e+03
   6.0507517e-02  -2.3091921e+03
   6.1803303e-02  -2.3384097e+03
   6.1852978e-02  -2.3388628e+03
   6.3161303e-02  -2.3329524e+03
   6.3197524e-02  -2.3322973e+03
   6.4519140e-02  -2.2904387e+03
   6.4541013e-02  -2.2894512e+03
   6.5876070e-02  -2.2114315e+03
   6.5883470e-02  -2.2109017e+03
   6.6588987e-02  -2.1556521e+03
   6.7225050e-02  -2.0978246e+03
   6.7231723e-02  -2.0971775e+03
   6.8566594e-02  -1.9518948e+03
   6.8586300e-02  -1.9495145e+03
   6.9909332e-02  -1.7752291e+03
   6.9940650e-02  -1.7707604e+03
   7.1253623e-02  -1.5705325e+03
   7.1295767e-02  -1.5636941e+03
   7.2598534e-02  -1.3412340e+03
   7.2652174e-02  -1.3316242e+03
   7.3942846e-02  -1.0913415e+03
   7.4009819e-02  -1.0784135e+03
   7.5286291e-02  -8.2511437e+02
   7.5368253e-02  -8.0842380e+02
   7.6629666e-02  -5.4689267e+02
   7.6727202e-02  -5.2633534e+02
   7.7972517e-02  -2.6148300e+02
   7.8085446e-02  -2.3728476e+02
   7.9315157e-02   2.6327860e+01
   7.9443048e-02   5.3709561e+01
   8.0657706e-02   3.1166185e+02
   8.0800250e-02   3.4162927e+02
   8.2000386e-02   5.8969169e+02
   8.2157339e-02   6.2151117e+02
   8.3343350e-02   8.5568791e+02
   8.3514476e-02   8.8849673e+02
   8.4686561e-02   1.1050799e+03
   8.4871640e-02   1.1379126e+03
   8.6029866e-02   1.3335635e+03
   8.6228716e-02   1.3653813e+03
   8.7373142e-02   1.5372126e+03
   8.7585673e-02   1.5669381e+03
   8.8716357e-02   1.7125591e+03
   8.8942559e-02   1.7390986e+03
   9.0059513e-02   1.8566436e+03
   9.0299437e-02   1.8789082e+03
   9.1402604e-02   1.9670628e+03
   9.1656346e-02   1.9839933e+03
   9.2745636e-02   2.0420162e+03
   9.3013318e-02   2.0526086e+03
   9.4088658e-02   2.0803377e+03
   9.4370391e-02   2.0836709e+03
   9.5431719e-02   2.0815123e+03
   9.5727568e-02   2.0767804e+03
   9.6774815e-02   2.0456871e+03
   9.7084786e-02   2.0322343e+03
   9.8117907e-02   1.9736761e+03
   9.8441968e-02   1.9510277e+03
   9.9460967e-02   1.8669444e+03
   9.9799087e-02   1.8348295e+03
   1.0080399e-01   1.7275789e+03
   1.0115617e-01   1.6859434e+03
   1.0214699e-01   1.5582498e+03
   1.0251326e-01   1.5072656e+03
   1.0348995e-01   1.3621591e+03
   1.0387038e-01   1.3022320e+03
   1.0483290e-01   1.1429820e+03
   1.0522755e-01   1.0747556e+03
   1.0617586e-01   9.0479895e+02
   1.0658475e-01   8.2915737e+02
   1.0751883e-01   6.5202446e+02
   1.0794196e-01   5.7008585e+02
   1.0886181e-01   3.8932104e+02
   1.0929914e-01   3.0242393e+02
   1.1020482e-01   1.2151672e+02
   1.1065628e-01   3.1192338e+01
   1.1154786e-01  -1.4648276e+02
   1.1201341e-01  -2.3854566e+02
   1.1289090e-01  -4.0978497e+02
   1.1337054e-01  -5.0177479e+02
   1.1423395e-01  -6.6360286e+02
   1.1472767e-01  -7.5361933e+02
   1.1557698e-01  -9.0334388e+02
   1.1608481e-01  -9.8943580e+02
   1.1692000e-01  -1.1246944e+03
   1.1744194e-01  -1.2049013e+03
   1.1826302e-01  -1.3236982e+03
   1.1879909e-01  -1.3960944e+03
   1.1960603e-01  -1.4968278e+03
   1.2015624e-01  -1.5595676e+03
   1.2094905e-01  -1.6410479e+03
   1.2151341e-01  -1.6924098e+03
   1.2229207e-01  -1.7538698e+03
   1.2287058e-01  -1.7923002e+03
   1.2363509e-01  -1.8333960e+03
   1.2422776e-01  -1.8575516e+03
   1.2497811e-01  -1.8783548e+03
   1.2558493e-01  -1.8871402e+03
   1.2632112e-01  -1.8881209e+03
   1.2694209e-01  -1.8807229e+03
   1.2766412e-01  -1.8627252e+03
   1.2829925e-01  -1.8386405e+03
   1.2900712e-01  -1.8028513e+03
   1.2965641e-01  -1.7619087e+03
   1.3035012e-01  -1.7098201e+03
   1.3101357e-01  -1.6521964e+03
   1.3169313e-01  -1.5855628e+03
   1.3237072e-01  -1.5117909e+03
   1.3303613e-01  -1.4325833e+03
   1.3372788e-01  -1.3435522e+03
   1.3437915e-01  -1.2539086e+03
   1.3508505e-01  -1.1508559e+03
   1.3572216e-01  -1.0530308e+03
   1.3644223e-01  -9.3752735e+02
   1.3706518e-01  -8.3383913e+02
   1.3779941e-01  -7.0776741e+02
   1.3840820e-01  -6.0054631e+02
   1.3915660e-01  -4.6606968e+02
   1.3975122e-01  -3.5760800e+02
   1.4051379e-01  -2.1713326e+02
   1.4109424e-01  -1.0963795e+02
   1.4187097e-01   3.4228522e+01
   1.4243725e-01   1.3867943e+02
   1.4322815e-01   2.8318098e+02
   1.4378027e-01   3.8267744e+02
   1.4458533e-01   5.2496088e+02
   1.4512328e-01   6.1779453e+02
   1.4594250e-01   7.5496748e+02
   1.4646629e-01   8.3965959e+02
   1.4729968e-01   9.6885013e+02
   1.4780930e-01   1.0441734e+03
   1.4865686e-01   1.1625908e+03
   1.4915231e-01   1.2275846e+03
   1.5001403e-01   1.3325801e+03
   1.5049533e-01   1.3865591e+03
   1.5137121e-01   1.4756846e+03
   1.5183834e-01   1.5182408e+03
   1.5272838e-01   1.5893056e+03
   1.5318134e-01   1.6203040e+03
   1.5408556e-01   1.6714265e+03
   1.5452435e-01   1.6909942e+03
   1.5544273e-01   1.7206492e+03
   1.5586736e-01   1.7291593e+03
   1.5679991e-01   1.7362183e+03
   1.5721037e-01   1.7342684e+03
   1.5815708e-01   1.7180326e+03
   1.5855338e-01   1.7064186e+03
   1.5951426e-01   1.6666440e+03
   1.5989639e-01   1.6463312e+03
   1.6087143e-01   1.5832440e+03
   1.6123940e-01   1.5553344e+03
   1.6222861e-01   1.4696378e+03
   1.6258241e-01   1.4353359e+03
   1.6358579e-01   1.3282061e+03
   1.6392542e-01   1.2887837e+03
   1.6494296e-01   1.1618567e+03
   1.6526844e-01   1.1186174e+03
   1.6630014e-01   9.7396538e+02
   1.6661144e-01   9.2820967e+02
   1.6765731e-01   7.6830823e+02
   1.6795445e-01   7.2130061e+02
   1.6901449e-01   5.4898654e+02
   1.6929746e-01   5.0192464e+02
   1.7037167e-01   3.2034563e+02
   1.7064047e-01   2.7433253e+02
   1.7172884e-01   8.6889237e+01
   1.7198348e-01   4.2909550e+01
   1.7308602e-01  -1.4680870e+02
   1.7332649e-01  -1.8790869e+02
   1.7444319e-01  -3.7619340e+02
   1.7466950e-01  -4.1372099e+02
   1.7580037e-01  -5.9681774e+02
   1.7601251e-01  -6.3024427e+02
   1.7715755e-01  -8.0442836e+02
   1.7735552e-01  -8.3339470e+02
   1.7851472e-01  -9.9504763e+02
   1.7869853e-01  -1.0193647e+03
   1.7987190e-01  -1.1650498e+03
   1.8004154e-01  -1.1846942e+03
   1.8122907e-01  -1.3112300e+03
   1.8138455e-01  -1.3263354e+03
   1.8258625e-01  -1.4308651e+03
   1.8272756e-01  -1.4417086e+03
   1.8394343e-01  -1.5217639e+03
   1.8407057e-01  -1.5287495e+03
   1.8530060e-01  -1.5823081e+03
   1.8541358e-01  -1.5859467e+03
   1.8665778e-01  -1.6114809e+03
   1.8675659e-01  -1.6123671e+03
   1.8801495e-01  -1.6088839e+03
   1.8809960e-01  -1.6076722e+03
   1.8937213e-01  -1.5747424e+03
   1.8944261e-01  -1.5721208e+03
   1.9072931e-01  -1.5098975e+03
   1.9078562e-01  -1.5065618e+03
   1.9208648e-01  -1.4157873e+03
   1.9212863e-01  -1.4124153e+03
   1.9344366e-01  -1.2944158e+03
   1.9347164e-01  -1.2916424e+03
   1.9480083e-01  -1.1483107e+03
   1.9481465e-01  -1.1467053e+03
   1.9612471e-01  -9.8483087e+02
   1.9615766e-01  -9.8051764e+02
   1.9615801e-01  -9.8047214e+02
   1.9750067e-01  -7.9638666e+02
   1.9751519e-01  -7.9431091e+02
   1.9884368e-01  -5.9794793e+02
   1.9887236e-01  -5.9358053e+02
   2.0018669e-01  -3.8909390e+02
   2.0022954e-01  -3.8230144e+02
   2.0152970e-01  -1.7389810e+02
   2.0158671e-01  -1.6468113e+02
   2.0287271e-01   4.3464031e+01
   2.0294389e-01   5.4969250e+01
   2.0421572e-01   2.5879579e+02
   2.0430107e-01   2.7232002e+02
   2.0555873e-01   4.6796000e+02
   2.0565824e-01   4.8310798e+02
   2.0690174e-01   6.6695830e+02
   2.0701542e-01   6.8321988e+02
   2.0824475e-01   8.5200740e+02
   2.0837259e-01   8.6877248e+02
   2.0958776e-01   1.0196109e+03
   2.0972977e-01   1.0361878e+03
   2.1093077e-01   1.1666254e+03
   2.1108695e-01   1.1822621e+03
   2.1227378e-01   1.2903191e+03
   2.1244412e-01   1.3042271e+03
   2.1361679e-01   1.3884231e+03
   2.1380130e-01   1.3998024e+03
   2.1495980e-01   1.4591724e+03
   2.1515847e-01   1.4672383e+03
   2.1630281e-01   1.5013381e+03
   2.1651565e-01   1.5053475e+03
   2.1764582e-01   1.5142486e+03
   2.1787283e-01   1.5135263e+03
   2.1898883e-01   1.4977998e+03
   2.1923000e-01   1.4917637e+03
   2.2033184e-01   1.4524550e+03
   2.2058718e-01   1.4406387e+03
   2.2167485e-01   1.3792331e+03
   2.2194435e-01   1.3613067e+03
   2.2301786e-01   1.2796866e+03
   2.2330153e-01   1.2554739e+03
   2.2436087e-01   1.1558693e+03
   2.2465871e-01   1.1253611e+03
   2.2570388e-01   1.0102944e+03
   2.2601588e-01   9.7365792e+02
   2.2704689e-01   8.4588406e+02
   2.2737306e-01   8.0346737e+02
   2.2838990e-01   6.6591093e+02
   2.2873023e-01   6.1824306e+02
   2.2973291e-01   4.7393360e+02
   2.3008741e-01   4.2171940e+02
   2.3107592e-01   2.7372651e+02
   2.3144459e-01   2.1783667e+02
   2.3241893e-01   6.9206082e+01
   2.3280176e-01   1.0662363e+01
   2.3376194e-01  -1.3564566e+02
   2.3415894e-01  -1.9568968e+02
   2.3510495e-01  -3.3685834e+02
   2.3551611e-01  -3.9714073e+02
   2.3644796e-01  -5.3054997e+02
   2.3687329e-01  -5.8972754e+02
   2.3779097e-01  -7.1300167e+02
   2.3823047e-01  -7.6968019e+02
   2.3913398e-01  -8.8072896e+02
   2.3958764e-01  -9.3349572e+02
   2.4047699e-01  -1.0305482e+03
   2.4094482e-01  -1.0780062e+03
   2.4182000e-01  -1.1596368e+03
   2.4230199e-01  -1.2004399e+03
   2.4316300e-01  -1.2655866e+03
   2.4365917e-01  -1.2984745e+03
   2.4450601e-01  -1.3464484e+03
   2.4501635e-01  -1.3702810e+03
   2.4584902e-01  -1.4007683e+03
   2.4637352e-01  -1.4145577e+03
   2.4719203e-01  -1.4276130e+03
   2.4773070e-01  -1.4305539e+03
   2.4853504e-01  -1.4265865e+03
   2.4908787e-01  -1.4180823e+03
   2.4987805e-01  -1.3978351e+03
   2.5044505e-01  -1.3775204e+03
   2.5122106e-01  -1.3420422e+03
   2.5180223e-01  -1.3098005e+03
   2.5256407e-01  -1.2604130e+03
   2.5315961e-01  -1.2163728e+03
   2.5390660e-01  -1.1546913e+03
   2.5451848e-01  -1.0990756e+03
   2.5524610e-01  -1.0273234e+03
   2.5588034e-01  -9.6011185e+02
   2.5657703e-01  -8.8164963e+02
   2.5724467e-01  -8.0228555e+02
   2.5789302e-01  -7.2168286e+02
   2.5860686e-01  -6.2936368e+02
   2.5919015e-01  -5.5149183e+02
   2.5995024e-01  -4.4725061e+02
   2.6046581e-01  -3.7505929e+02
   2.6124979e-01  -2.6353564e+02
   2.6176208e-01  -1.8981829e+02
   2.6256977e-01  -7.2849001e+01
   2.6322129e-01   2.1694332e+01
   2.6411950e-01   1.5143127e+02
   2.6457103e-01   2.1608985e+02
   2.6564716e-01   3.6758019e+02
   2.6588093e-01   3.9988676e+02
   2.6713329e-01   5.6798002e+02
   2.6714776e-01   5.6986894e+02
   2.6720504e-01   5.7733584e+02
   2.6837865e-01   7.2491191e+02
   2.6871711e-01   7.6546346e+02
   2.6947546e-01   8.5261337e+02
   2.7033666e-01   9.4485654e+02
   2.7070747e-01   9.8221164e+02
   2.7169520e-01   1.0741698e+03
   2.7192992e-01   1.0943662e+03
   2.7201306e-01   1.1013587e+03
   2.7327116e-01   1.1965135e+03
   2.7343308e-01   1.2072796e+03
   2.7456940e-01   1.2728282e+03
   2.7500693e-01   1.2933054e+03
   2.7572029e-01   1.3208552e+03
   2.7649404e-01   1.3424307e+03
   2.7692705e-01   1.3506906e+03
   2.7806966e-01   1.3592271e+03
   2.7817341e-01   1.3590490e+03
   2.7857759e-01   1.3568384e+03
   2.7942088e-01   1.3445159e+03
   2.7963560e-01   1.3397205e+03
   2.8065802e-01   1.3078076e+03
   2.8121169e-01   1.2843563e+03
   2.8186116e-01   1.2514672e+03
   2.8279339e-01   1.1944258e+03
   2.8304771e-01   1.1769077e+03
   2.8382468e-01   1.1184419e+03
   2.8424334e-01   1.0839205e+03
   2.8438528e-01   1.0717530e+03
   2.8540542e-01   9.7778961e+02
   2.8597594e-01   9.2048426e+02
   2.8664532e-01   8.4925589e+02
   2.8758374e-01   7.4278946e+02
   2.8791205e-01   7.0387215e+02
   2.8912519e-01   5.5367787e+02
   2.8915108e-01   5.5037227e+02
   2.8925549e-01   5.3699207e+02
   2.9037948e-01   3.8972912e+02
   2.9067158e-01   3.5056916e+02
   2.9159497e-01   2.2509156e+02
   2.9224693e-01   1.3538436e+02
   2.9281409e-01   5.6963113e+01
   2.9385569e-01  -8.7009274e+01
   2.9403917e-01  -1.1227884e+02
   2.9462441e-01  -1.9243364e+02
   2.9527217e-01  -2.8013092e+02
   2.9546960e-01  -3.0660297e+02
   2.9651125e-01  -4.4352950e+02
   2.9705901e-01  -5.1337554e+02
   2.9774931e-01  -5.9881754e+02
   2.9862845e-01  -7.0283396e+02
   2.9897704e-01  -7.4242909e+02
   3.0019214e-01  -8.7210937e+02
   3.0019601e-01  -8.7250115e+02
   3.0019712e-01  -8.7261291e+02
   3.0141393e-01  -9.8795927e+02
   3.0177253e-01  -1.0189292e+03
   3.0263747e-01  -1.0875366e+03
   3.0334929e-01  -1.1372682e+03
   3.0386813e-01  -1.1695277e+03
   3.0491872e-01  -1.2241320e+03
   3.0510132e-01  -1.2321299e+03
   3.0578963e-01  -1.2581856e+03
   3.0633762e-01  -1.2742725e+03
   3.0648410e-01  -1.2778670e+03
   3.0757217e-01  -1.2951355e+03
   3.0805077e-01  -1.2974508e+03
   3.0880406e-01  -1.2945485e+03
   3.0961877e-01  -1.2824410e+03
   3.1003363e-01  -1.2727242e+03
   3.1118804e-01  -1.2333024e+03
   3.1126027e-01  -1.2302381e+03
   3.1151412e-01  -1.2189165e+03
   3.1248454e-01  -1.1679668e+03
   3.1275865e-01  -1.1514043e+03
   3.1370663e-01  -1.0870907e+03
   3.1433196e-01  -1.0389093e+03
   3.1492884e-01  -9.8887808e+02
   3.1590916e-01  -8.9869122e+02
   3.1615310e-01  -8.7478102e+02
   3.1699913e-01  -7.8774838e+02
   3.1738000e-01  -7.4657017e+02
   3.1748906e-01  -7.3456513e+02
   3.1860910e-01  -6.0635440e+02
   3.1906828e-01  -5.5140877e+02
   3.1983943e-01  -4.5653330e+02
   3.2064758e-01  -3.5417462e+02
   3.2106926e-01  -2.9980012e+02
   3.2222579e-01  -1.4837033e+02
   3.2229822e-01  -1.3880293e+02
   3.2255290e-01  -1.0511001e+02
   3.2352672e-01   2.3853995e+01
   3.2380226e-01   6.0312483e+01
   3.2475517e-01   1.8555585e+02
   3.2537834e-01   2.6637497e+02
   3.2598389e-01   3.4370118e+02
   3.2695386e-01   4.6429697e+02
   3.2721282e-01   4.9569930e+02
   3.2813331e-01   6.0399506e+02
   3.2844174e-01   6.3905202e+02
   3.2852847e-01   6.4878677e+02
   3.2967052e-01   7.7142824e+02
   3.3010256e-01   8.1497126e+02
   3.3089935e-01   8.9071757e+02
   3.3167628e-01   9.5850271e+02
   3.3212835e-01   9.9501651e+02
   3.3324976e-01   1.0756736e+03
   3.3335761e-01   1.0826636e+03
   3.3374281e-01   1.1064778e+03
   3.3458686e-01   1.1522503e+03
   3.3482339e-01   1.1634770e+03
   3.3581615e-01   1.2027004e+03
   3.3639770e-01   1.2196668e+03
   3.3704542e-01   1.2332457e+03
   3.3797276e-01   1.2428383e+03
   3.3827458e-01   1.2434497e+03
   3.3934550e-01   1.2356749e+03
   3.3950354e-01   1.2332175e+03
   3.3954813e-01   1.2324636e+03
   3.4073217e-01   1.2027979e+03
   3.4112367e-01   1.1889439e+03
   3.4196055e-01   1.1527679e+03
   3.4269952e-01   1.1135795e+03
   3.4318865e-01   1.0840231e+03
   3.4427508e-01   1.0085473e+03
   3.4441632e-01   9.9777198e+02
   3.4491505e-01   9.5804620e+02
   3.4564297e-01   8.9555276e+02
   3.4584983e-01   8.7684663e+02
   3.4686840e-01   7.7914490e+02
   3.4742361e-01   7.2221665e+02
   3.4809264e-01   6.5052907e+02
   3.4899784e-01   5.4876596e+02
   3.4931654e-01   5.1176991e+02
   3.5043021e-01   3.7860719e+02
   3.5054280e-01   3.6483372e+02
   3.5057546e-01   3.6083214e+02
   3.5177276e-01   2.1193863e+02
   3.5216303e-01   1.6266761e+02
   3.5301027e-01   5.5085913e+01
   3.5376181e-01  -4.0535677e+01
   3.5425335e-01  -1.0288739e+02
   3.5536491e-01  -2.4232260e+02
   3.5549459e-01  -2.5839781e+02
   3.5593429e-01  -3.1247671e+02
   3.5673027e-01  -4.0842305e+02
   3.5697175e-01  -4.3698188e+02
   3.5796113e-01  -5.5065670e+02
   3.5856962e-01  -6.1759421e+02
   3.5918705e-01  -6.8286123e+02
   3.6014138e-01  -7.7786224e+02
   3.6041081e-01  -8.0329514e+02
   3.6145317e-01  -8.9531950e+02
   3.6163464e-01  -9.1027924e+02
   3.6167899e-01  -9.1388356e+02
   3.6285871e-01  -1.0021234e+03
   3.6320309e-01  -1.0250296e+03
   3.6408119e-01  -1.0772702e+03
   3.6476829e-01  -1.1117819e+03
   3.6530120e-01  -1.1345810e+03
   3.6635247e-01  -1.1691151e+03
   3.6650913e-01  -1.1730594e+03
   3.6699488e-01  -1.1832737e+03
   3.6769611e-01  -1.1926234e+03
   3.6792230e-01  -1.1942750e+03
   3.6884803e-01  -1.1940791e+03
   3.6934360e-01  -1.1893908e+03
   3.6987646e-01  -1.1808054e+03
   3.7036038e-01  -1.1698490e+03
   3.7121052e-01  -1.1434335e+03
   3.7145632e-01  -1.1341119e+03
   3.7183511e-01  -1.1182933e+03
   3.7270791e-01  -1.0753200e+03
   3.7306497e-01  -1.0551677e+03
   3.7373271e-01  -1.0136173e+03
   3.7410130e-01  -9.8858714e+02
   3.7454210e-01  -9.5676314e+02
   3.7519261e-01  -9.0618436e+02
   3.7563271e-01  -8.6961916e+02
   3.7596632e-01  -8.4069158e+02
   3.7681723e-01  -7.6252229e+02
   3.7788223e-01  -6.5651730e+02
   3.7805960e-01  -6.3804933e+02
   3.7842825e-01  -5.9900674e+02
   3.7930279e-01  -5.0314618e+02
   3.7970775e-01  -4.5733641e+02
   3.8053844e-01  -3.6107474e+02
   3.8148959e-01  -2.4780448e+02
   3.8176284e-01  -2.1479206e+02
   3.8236343e-01  -1.4176312e+02
   3.8297521e-01  -6.6911690e+01
   3.8325687e-01  -3.2362877e+01
   3.8417843e-01   8.0491925e+01
   3.8502861e-01   1.8374684e+02
   3.8537631e-01   2.2556104e+02
   3.8608890e-01   3.1012446e+02
   3.8657912e-01   3.6726147e+02
   3.8682378e-01   3.9541028e+02
   3.8779036e-01   5.0369581e+02
   3.8861481e-01   5.9185202e+02
   3.8900302e-01   6.3183666e+02
   3.8987550e-01   7.1764192e+02
   3.9021153e-01   7.4911306e+02
   3.9035271e-01   7.6205572e+02
   3.9141363e-01   8.5362187e+02
   3.9209327e-01   9.0672685e+02
   3.9260862e-01   9.4391166e+02
   3.9358251e-01   1.0064993e+03
   3.9378441e-01   1.0181860e+03
   3.9389148e-01   1.0241960e+03
   3.9494287e-01   1.0761799e+03
   3.9565546e-01   1.1040032e+03
   3.9603743e-01   1.1163919e+03
   3.9667927e-01   1.1331687e+03
   3.9705801e-01   1.1406747e+03
   3.9720874e-01   1.1431639e+03
   3.9809063e-01   1.1520108e+03
   3.9822742e-01   1.1525074e+03
   3.9869474e-01   1.1524254e+03
   3.9913879e-01   1.1498033e+03
   3.9932404e-01   1.1479784e+03
   4.0021523e-01   1.1332181e+03
   4.0142849e-01   1.0974483e+03
   4.0146511e-01   1.0960919e+03
   4.0149833e-01   1.0948462e+03
   4.0270285e-01   1.0410532e+03
   4.0372711e-01   9.8245280e+02
   4.0392148e-01   9.7004504e+02
   4.0415361e-01   9.5471106e+02
   4.0513151e-01   8.8420780e+02
   4.0589208e-01   8.2306870e+02
   4.0634407e-01   7.8428611e+02
   4.0694178e-01   7.3040153e+02
   4.0754556e-01   6.7315608e+02
   4.0797544e-01   6.3079070e+02
   4.0872575e-01   5.5397561e+02
   4.0974446e-01   4.4454090e+02
   4.0988504e-01   4.2902051e+02
   4.0998759e-01   4.1764375e+02
   4.1103106e-01   2.9963779e+02
   4.1199032e-01   1.8823401e+02
   4.1217520e-01   1.6652259e+02
   4.1242146e-01   1.3752294e+02
   4.1332410e-01   3.0810003e+01
   4.1397851e-01  -4.6653010e+01
   4.1447288e-01  -1.0498082e+02
   4.1514291e-01  -1.8343988e+02
   4.1562270e-01  -2.3903187e+02
   4.1597991e-01  -2.8000596e+02
   4.1677240e-01  -3.6928239e+02
   4.1782350e-01  -4.8345066e+02
   4.1792150e-01  -4.9381714e+02
   4.1799590e-01  -5.0164979e+02
   4.1907087e-01  -6.1095462e+02
   4.2002517e-01  -7.0135907e+02
   4.2022021e-01  -7.1899569e+02
   4.2047369e-01  -7.4145592e+02
   4.2136940e-01  -8.1639820e+02
   4.2206951e-01  -8.6993393e+02
   4.2251713e-01  -9.0170448e+02
   4.2308423e-01  -9.3906374e+02
   4.2366707e-01  -9.7397450e+02
   4.2413617e-01  -9.9942557e+02
   4.2481985e-01  -1.0321499e+03
   4.2566499e-01  -1.0652410e+03
   4.2597380e-01  -1.0752647e+03
   4.2622843e-01  -1.0826805e+03
   4.2713504e-01  -1.1027860e+03
   4.2823002e-01  -1.1138286e+03
   4.2829405e-01  -1.1140239e+03
   4.2834782e-01  -1.1141482e+03
   4.2946167e-01  -1.1088219e+03
   4.3048733e-01  -1.0906622e+03
   4.3062039e-01  -1.0873827e+03
   4.3077785e-01  -1.0832314e+03
   4.3177665e-01  -1.0501775e+03
   4.3258936e-01  -1.0148856e+03
   4.3289564e-01  -9.9967933e+02
   4.3326098e-01  -9.8021852e+02
   4.3396095e-01  -9.3902250e+02
   4.3437540e-01  -9.1227335e+02
   4.3485921e-01  -8.7891967e+02
   4.3545303e-01  -8.3496360e+02
   4.3610398e-01  -7.8316034e+02
   4.3656402e-01  -7.4439052e+02
   4.3735814e-01  -6.7356200e+02
   4.3750345e-01  -6.6009646e+02
   4.3824357e-01  -5.8928909e+02
   4.3918215e-01  -4.9465098e+02
   4.3935049e-01  -4.7715907e+02
   4.3959700e-01  -4.5129133e+02
   4.4031298e-01  -3.7463609e+02
   4.4132939e-01  -2.6251626e+02
   4.4137063e-01  -2.5789580e+02
   4.4138195e-01  -2.5662820e+02
   4.4140490e-01  -2.5405123e+02
   4.4267897e-01  -1.0964258e+02
   4.4381505e-01   2.0511338e+01
   4.4383941e-01   2.3305863e+01
   4.4385721e-01   2.5346775e+01
   4.4485858e-01   1.3958212e+02
   4.4514086e-01   1.7152466e+02
   4.4592944e-01   2.5976352e+02
   4.4653928e-01   3.2672693e+02
   4.4723732e-01   4.0162388e+02
   4.4840746e-01   5.2193262e+02
   4.4850384e-01   5.3151798e+02
   4.4862371e-01   5.4335899e+02
   4.4967704e-01   6.4328722e+02
   4.5000000e-01   6.7238602e+02


==> Figures/EMReLine2d30axisX.dat <==
   2.0000000e-02  -6.7716909e+02
   2.0119857e-02  -6.7636252e+02
   2.1051943e-02  -6.7255244e+02
   2.1309437e-02  -6.7225917e+02
   2.2265038e-02  -6.7397767e+02
   2.2868931e-02  -6.7729374e+02
   2.3419904e-02  -6.8178347e+02
   2.4443604e-02  -6.9371302e+02
   2.4688023e-02  -6.9723027e+02
   2.5720447e-02  -7.1481167e+02
   2.5946055e-02  -7.1922222e+02
   2.5997142e-02  -7.2024847e+02
   2.7170159e-02  -7.4651173e+02
   2.7566525e-02  -7.5650786e+02
   2.8365143e-02  -7.7825796e+02
   2.9131748e-02  -8.0103780e+02
   2.9557846e-02  -8.1445072e+02
   3.0713036e-02  -8.5327687e+02
   3.0764166e-02  -8.5507281e+02
   3.0986392e-02  -8.6294961e+02
   3.2004204e-02  -9.0040990e+02
   3.2223137e-02  -9.0874101e+02
   3.3304848e-02  -9.5112711e+02
   3.3809547e-02  -9.7151115e+02
   3.4556131e-02  -1.0022393e+03
   3.5396738e-02  -1.0374854e+03
   3.5762274e-02  -1.0529729e+03
   3.6942026e-02  -1.1033548e+03
   3.6968681e-02  -1.1044970e+03
   3.7070283e-02  -1.1088513e+03
   3.8192246e-02  -1.1568889e+03
   3.8482823e-02  -1.1692791e+03
   3.9424559e-02  -1.2091308e+03
   4.0056230e-02  -1.2354948e+03
   4.0664801e-02  -1.2605245e+03
   4.1638073e-02  -1.2996159e+03
   4.1916848e-02  -1.3105664e+03
   4.2990807e-02  -1.3515594e+03
   4.3171814e-02  -1.3582653e+03
   4.3219196e-02  -1.3600104e+03
   4.4412730e-02  -1.4024630e+03
   4.4815372e-02  -1.4160871e+03
   4.5640723e-02  -1.4428178e+03
   4.6402926e-02  -1.4659883e+03
   4.6859748e-02  -1.4791403e+03
   4.7991558e-02  -1.5092269e+03
   4.8080816e-02  -1.5114433e+03
   4.8382800e-02  -1.5187681e+03
   4.9301733e-02  -1.5393752e+03
   4.9578888e-02  -1.5450837e+03
   5.0528598e-02  -1.5628231e+03
   5.1152679e-02  -1.5729211e+03
   5.1759258e-02  -1.5815351e+03
   5.2731429e-02  -1.5928516e+03
   5.2981043e-02  -1.5952610e+03
   5.3838275e-02  -1.6019927e+03
   5.4204274e-02  -1.6041410e+03
   5.4307283e-02  -1.6046676e+03
   5.5464651e-02  -1.6082494e+03
   5.5968831e-02  -1.6084841e+03
   5.6844337e-02  -1.6070214e+03
   5.7880799e-02  -1.6023041e+03
   5.8023947e-02  -1.6014050e+03
   5.8211971e-02  -1.6001347e+03
   5.9069613e-02  -1.5930781e+03
   5.9895024e-02  -1.5843986e+03
   6.0305958e-02  -1.5794163e+03
   6.1451631e-02  -1.5633330e+03
   6.1906446e-02  -1.5561000e+03
   6.2776508e-02  -1.5410165e+03
   6.3092615e-02  -1.5351526e+03
   6.3293578e-02  -1.5313235e+03
   6.3928513e-02  -1.5187317e+03
   6.4694812e-02  -1.5026005e+03
   6.4837874e-02  -1.4994834e+03
   6.4943862e-02  -1.4971537e+03
   6.6238464e-02  -1.4674088e+03
   6.6543898e-02  -1.4600766e+03
   6.7673139e-02  -1.4321022e+03
   6.8034930e-02  -1.4228897e+03
   6.9113333e-02  -1.3948684e+03
   6.9444072e-02  -1.3861383e+03
   7.0574259e-02  -1.3559849e+03
   7.0876228e-02  -1.3478729e+03
   7.1970014e-02  -1.3184343e+03
   7.2089498e-02  -1.3152210e+03
   7.3159454e-02  -1.2865664e+03
   7.3455438e-02  -1.2786973e+03
   7.4594377e-02  -1.2487766e+03
   7.4662057e-02  -1.2470201e+03
   7.5883786e-02  -1.2158309e+03
   7.6057411e-02  -1.2114870e+03
   7.7196533e-02  -1.1836207e+03
   7.7480433e-02  -1.1768599e+03
   7.8545733e-02  -1.1522104e+03
   7.8944743e-02  -1.1432862e+03
   7.9956853e-02  -1.1214480e+03
   8.0419109e-02  -1.1118675e+03
   8.1412105e-02  -1.0921470e+03
   8.1829999e-02  -1.0842031e+03
   8.2821942e-02  -1.0661942e+03
   8.3126488e-02  -1.0609034e+03
   8.4141255e-02  -1.0440690e+03
   8.4392802e-02  -1.0400818e+03
   8.5429304e-02  -1.0244035e+03
   8.5697152e-02  -1.0205422e+03
   8.6728011e-02  -1.0063665e+03
   8.7044535e-02  -1.0022209e+03
   8.8048368e-02  -9.8965916e+02
   8.8424162e-02  -9.8516739e+02
   8.9392129e-02  -9.7405674e+02
   8.9820713e-02  -9.6932223e+02
   9.0748530e-02  -9.5938344e+02
   9.1200967e-02  -9.5465898e+02
   9.2101325e-02  -9.4541199e+02
   9.2549819e-02  -9.4084849e+02
   9.3445471e-02  -9.3173206e+02
   9.3896953e-02  -9.2709841e+02
   9.4793041e-02  -9.1773244e+02
   9.5249964e-02  -9.1283083e+02
   9.6143188e-02  -9.0290689e+02
   9.6600737e-02  -8.9760804e+02
   9.7486562e-02  -8.8683877e+02
   9.7946576e-02  -8.8094044e+02
   9.8824135e-02  -8.6901539e+02
   9.9291818e-02  -8.6225940e+02
   1.0016135e-01  -8.4886876e+02
   1.0064088e-01  -8.4098269e+02
   1.0150377e-01  -8.2581035e+02
   1.0199474e-01  -8.1657568e+02
   1.0285421e-01  -7.9928081e+02
   1.0335219e-01  -7.8856683e+02
   1.0421268e-01  -7.6878419e+02
   1.0471114e-01  -7.5655704e+02
   1.0557520e-01  -7.3396761e+02
   1.0606779e-01  -7.2027155e+02
   1.0693313e-01  -6.9472421e+02
   1.0741918e-01  -6.7952296e+02
   1.0828014e-01  -6.5105610e+02
   1.0876731e-01  -6.3406246e+02
   1.0961926e-01  -6.0278205e+02
   1.1011745e-01  -5.8356145e+02
   1.1095796e-01  -5.4957152e+02
   1.1147221e-01  -5.2780667e+02
   1.1230107e-01  -4.9118359e+02
   1.1283076e-01  -4.6678805e+02
   1.1364924e-01  -4.2759093e+02
   1.1419118e-01  -4.0064911e+02
   1.1500025e-01  -3.5899334e+02
   1.1555119e-01  -3.2966798e+02
   1.1635137e-01  -2.8573517e+02
   1.1690905e-01  -2.5420818e+02
   1.1770110e-01  -2.0820665e+02
   1.1826450e-01  -1.7464820e+02
   1.1904900e-01  -1.2682816e+02
   1.1961820e-01  -9.1383118e+01
   1.2039512e-01  -4.2062458e+01
   1.2097062e-01  -4.8818393e+00
   1.2174029e-01   4.5618228e+01
   1.2232146e-01   8.4277960e+01
   1.2308571e-01   1.3571630e+02
   1.2367075e-01   1.7548727e+02
   1.2443163e-01   2.2762714e+02
   1.2501961e-01   2.6816858e+02
   1.2577747e-01   3.2064489e+02
   1.2636918e-01   3.6171453e+02
   1.2712300e-01   4.1405614e+02
   1.2771988e-01   4.5543858e+02
   1.2846898e-01   5.0719117e+02
   1.2907171e-01   5.4860393e+02
   1.2981625e-01   5.9937400e+02
   1.3042452e-01   6.4045319e+02
   1.3116451e-01   6.8984156e+02
   1.3177774e-01   7.3020027e+02
   1.3251255e-01   7.7778016e+02
   1.3313051e-01   8.1705641e+02
   1.3385968e-01   8.6243692e+02
   1.3448245e-01   9.0029337e+02
   1.3520616e-01   9.4315015e+02
   1.3583386e-01   9.7926018e+02
   1.3655254e-01   1.0193104e+03
   1.3718521e-01   1.0533555e+03
   1.3789922e-01   1.0903390e+03
   1.3853681e-01   1.1220117e+03
   1.3924645e-01   1.1556956e+03
   1.3988878e-01   1.1847040e+03
   1.4059424e-01   1.2148833e+03
   1.4124108e-01   1.2409605e+03
   1.4194224e-01   1.2674557e+03
   1.4259343e-01   1.2903705e+03
   1.4329004e-01   1.3130399e+03
   1.4394562e-01   1.3326008e+03
   1.4463758e-01   1.3513519e+03
   1.4529769e-01   1.3674025e+03
   1.4598501e-01   1.3821880e+03
   1.4664974e-01   1.3946031e+03
   1.4733248e-01   1.4054151e+03
   1.4800183e-01   1.4141017e+03
   1.4868006e-01   1.4209699e+03
   1.4935397e-01   1.4258700e+03
   1.5002773e-01   1.4288591e+03
   1.5070615e-01   1.4299513e+03
   1.5137549e-01   1.4291591e+03
   1.5205834e-01   1.4264574e+03
   1.5272331e-01   1.4220118e+03
   1.5341051e-01   1.4155646e+03
   1.5407115e-01   1.4076209e+03
   1.5476269e-01   1.3975080e+03
   1.5541895e-01   1.3862462e+03
   1.5611491e-01   1.3725741e+03
   1.5676670e-01   1.3581968e+03
   1.5746719e-01   1.3410965e+03
   1.5811442e-01   1.3238230e+03
   1.5881947e-01   1.3034488e+03
   1.5946216e-01   1.2835095e+03
   1.6017174e-01   1.2600371e+03
   1.6080993e-01   1.2376696e+03
   1.6152399e-01   1.2112914e+03
   1.6215770e-01   1.1867380e+03
   1.6287623e-01   1.1576586e+03
   1.6350548e-01   1.1311629e+03
   1.6422847e-01   1.0995954e+03
   1.6485326e-01   1.0713989e+03
   1.6558071e-01   1.0375617e+03
   1.6620104e-01   1.0079008e+03
   1.6693294e-01   9.7201379e+02
   1.6754882e-01   9.4111693e+02
   1.6828518e-01   9.0339905e+02
   1.6889661e-01   8.7148430e+02
   1.6963742e-01   8.3215023e+02
   1.7024439e-01   7.9942341e+02
   1.7098965e-01   7.5868128e+02
   1.7159217e-01   7.2533448e+02
   1.7234189e-01   6.8338368e+02
   1.7293995e-01   6.4959428e+02
   1.7369413e-01   6.0662380e+02
   1.7428773e-01   5.7255394e+02
   1.7504636e-01   5.2874111e+02
   1.7563551e-01   4.9453757e+02
   1.7639860e-01   4.5004744e+02
   1.7698330e-01   4.1584190e+02
   1.7775083e-01   3.7082696e+02
   1.7833108e-01   3.3673672e+02
   1.7910307e-01   2.9133727e+02
   1.7967886e-01   2.5746622e+02
   1.8045531e-01   2.1181111e+02
   1.8102664e-01   1.7825108e+02
   1.8180754e-01   1.3245897e+02
   1.8237443e-01   9.9291288e+01
   1.8315978e-01   5.3472265e+01
   1.8372221e-01   2.0769533e+01
   1.8451201e-01  -2.4972836e+01
   1.8506999e-01  -5.7144882e+01
   1.8586425e-01  -1.0271126e+02
   1.8641777e-01  -1.3429176e+02
   1.8721649e-01  -1.7958451e+02
   1.8776555e-01  -2.1051549e+02
   1.8856873e-01  -2.5543595e+02
   1.8911334e-01  -2.8566038e+02
   1.8992096e-01  -3.3010607e+02
   1.9046112e-01  -3.5956610e+02
   1.9127320e-01  -4.0342797e+02
   1.9180890e-01  -4.3206319e+02
   1.9262544e-01  -4.7522291e+02
   1.9315668e-01  -5.0296894e+02
   1.9397767e-01  -5.4529645e+02
   1.9450446e-01  -5.7208370e+02
   1.9532991e-01  -6.1343496e+02
   1.9585224e-01  -6.3918772e+02
   1.9668214e-01  -6.7940282e+02
   1.9720003e-01  -7.0403866e+02
   1.9803438e-01  -7.4294037e+02
   1.9854781e-01  -7.6636987e+02
   1.9938662e-01  -8.0376262e+02
   1.9989559e-01  -8.2588948e+02
   2.0073885e-01  -8.6155896e+02
   2.0124337e-01  -8.8228044e+02
   2.0209109e-01  -9.1599373e+02
   2.0259115e-01  -9.3520146e+02
   2.0344333e-01  -9.6670784e+02
   2.0393894e-01  -9.8428895e+02
   2.0479556e-01  -1.0133213e+03
   2.0528672e-01  -1.0291599e+03
   2.0614780e-01  -1.0554367e+03
   2.0663450e-01  -1.0694155e+03
   2.0750003e-01  -1.0926439e+03
   2.0798228e-01  -1.1046465e+03
   2.0885227e-01  -1.1245251e+03
   2.0933006e-01  -1.1344378e+03
   2.1020451e-01  -1.1506614e+03
   2.1067785e-01  -1.1583758e+03
   2.1155674e-01  -1.1706390e+03
   2.1202563e-01  -1.1760545e+03
   2.1290898e-01  -1.1840574e+03
   2.1337341e-01  -1.1870835e+03
   2.1426122e-01  -1.1905368e+03
   2.1472119e-01  -1.1910958e+03
   2.1561345e-01  -1.1897265e+03
   2.1606897e-01  -1.1877559e+03
   2.1696569e-01  -1.1813132e+03
   2.1741676e-01  -1.1767679e+03
   2.1831793e-01  -1.1650293e+03
   2.1876454e-01  -1.1578840e+03
   2.1967016e-01  -1.1406613e+03
   2.2011232e-01  -1.1309122e+03
   2.2102240e-01  -1.1080575e+03
   2.2146010e-01  -1.0957238e+03
   2.2237463e-01  -1.0671351e+03
   2.2280788e-01  -1.0522608e+03
   2.2372687e-01  -1.0178870e+03
   2.2415567e-01  -1.0005415e+03
   2.2507911e-01  -9.6038781e+02
   2.2550345e-01  -9.4066646e+02
   2.2643134e-01  -8.9479820e+02
   2.2685123e-01  -8.7282255e+02
   2.2778358e-01  -8.2136889e+02
   2.2819901e-01  -7.9728640e+02
   2.2913582e-01  -7.4044304e+02
   2.2954679e-01  -7.1442633e+02
   2.3048805e-01  -6.5245733e+02
   2.3089458e-01  -6.2470306e+02
   2.3184029e-01  -5.5794180e+02
   2.3224236e-01  -5.2866907e+02
   2.3319253e-01  -4.5751806e+02
   2.3359014e-01  -4.2696643e+02
   2.3454476e-01  -3.5189618e+02
   2.3493792e-01  -3.2032328e+02
   2.3589700e-01  -2.4187003e+02
   2.3628570e-01  -2.0954888e+02
   2.3724924e-01  -1.2831118e+02
   2.3763348e-01  -9.5527129e+01
   2.3860147e-01  -1.2161415e+01
   2.3898127e-01   2.0791113e+01
   2.3995371e-01   1.0557603e+02
   2.4032905e-01   1.3839707e+02
   2.4130594e-01   2.2384656e+02
   2.4167683e-01   2.5623424e+02
   2.4265818e-01   3.4155531e+02
   2.4302461e-01   3.7320958e+02
   2.4401042e-01   4.5757922e+02
   2.4437239e-01   4.8820569e+02
   2.4536265e-01   5.7077998e+02
   2.4572018e-01   6.0009365e+02
   2.4671489e-01   6.8001749e+02
   2.4706796e-01   7.0774641e+02
   2.4806713e-01   7.8416383e+02
   2.4841574e-01   8.1005262e+02
   2.4941936e-01   8.8211738e+02
   2.4976352e-01   9.0593061e+02
   2.5077160e-01   9.7281711e+02
   2.5111130e-01   9.9434173e+02
   2.5212388e-01   1.0552588e+03
   2.5245861e-01   1.0742799e+03
   2.5347479e-01   1.1284325e+03
   2.5380312e-01   1.1447315e+03
   2.5481906e-01   1.1912859e+03
   2.5513982e-01   1.2047300e+03
   2.5615151e-01   1.2430411e+03
   2.5646585e-01   1.2536491e+03
   2.5747592e-01   1.2834528e+03
   2.5778913e-01   1.2913432e+03
   2.5881783e-01   1.3126529e+03
   2.5914024e-01   1.3178583e+03
   2.6018620e-01   1.3298241e+03
   2.6049020e-01   1.3318777e+03
   2.6108039e-01   1.3340177e+03
   2.6147878e-01   1.3340782e+03
   2.6226896e-01   1.3308851e+03
   2.6235735e-01   1.3302535e+03
   2.6322576e-01   1.3211122e+03
   2.6402350e-01   1.3080270e+03
   2.6457239e-01   1.2964298e+03
   2.6562085e-01   1.2684564e+03
   2.6587413e-01   1.2605640e+03
   2.6711522e-01   1.2156218e+03
   2.6714249e-01   1.2145191e+03
   2.6724575e-01   1.2102985e+03
   2.6837845e-01   1.1594524e+03
   2.6871696e-01   1.1426691e+03
   2.6947508e-01   1.1025093e+03
   2.7033668e-01   1.0526791e+03
   2.7070739e-01   1.0299142e+03
   2.7169510e-01   9.6553408e+02
   2.7192992e-01   9.4945866e+02
   2.7201306e-01   9.4369764e+02
   2.7327116e-01   8.5230940e+02
   2.7343308e-01   8.3999581e+02
   2.7456940e-01   7.5031198e+02
   2.7500693e-01   7.1434279e+02
   2.7572029e-01   6.5412687e+02
   2.7649404e-01   5.8679159e+02
   2.7692705e-01   5.4827440e+02
   2.7806969e-01   4.4411429e+02
   2.7817341e-01   4.3449779e+02
   2.7857743e-01   3.9681181e+02
   2.7942089e-01   3.1709917e+02
   2.7963568e-01   2.9660623e+02
   2.8065803e-01   1.9823194e+02
   2.8121190e-01   1.4450600e+02
   2.8186122e-01   8.1300545e+01
   2.8279386e-01  -9.6073721e+00
   2.8304786e-01  -3.4337608e+01
   2.8382358e-01  -1.0964513e+02
   2.8424358e-01  -1.5021158e+02
   2.8438602e-01  -1.6392641e+02
   2.8540548e-01  -2.6127198e+02
   2.8597624e-01  -3.1500476e+02
   2.8664534e-01  -3.7712225e+02
   2.8758380e-01  -4.6236406e+02
   2.8791206e-01  -4.9159039e+02
   2.8912521e-01  -5.9655234e+02
   2.8915108e-01  -5.9873451e+02
   2.8925546e-01  -6.0751252e+02
   2.9037948e-01  -6.9931107e+02
   2.9067158e-01  -7.2230138e+02
   2.9159498e-01  -7.9243492e+02
   2.9224693e-01  -8.3948367e+02
   2.9281410e-01  -8.7865081e+02
   2.9385569e-01  -9.4606174e+02
   2.9403918e-01  -9.5730578e+02
   2.9462442e-01  -9.9186014e+02
   2.9527217e-01  -1.0277190e+03
   2.9546960e-01  -1.0381377e+03
   2.9651125e-01  -1.0890380e+03
   2.9705903e-01  -1.1129926e+03
   2.9774930e-01  -1.1403411e+03
   2.9862851e-01  -1.1704921e+03
   2.9897705e-01  -1.1809681e+03
   3.0019172e-01  -1.2108108e+03
   3.0019602e-01  -1.2108980e+03
   3.0019725e-01  -1.2109229e+03
   3.0141394e-01  -1.2302342e+03
   3.0177285e-01  -1.2338979e+03
   3.0263748e-01  -1.2389067e+03
   3.0334997e-01  -1.2389799e+03
   3.0386810e-01  -1.2367387e+03
   3.0491981e-01  -1.2262874e+03
   3.0510014e-01  -1.2237068e+03
   3.0577678e-01  -1.2119870e+03
   3.0633911e-01  -1.1998226e+03
   3.0648912e-01  -1.1962095e+03
   3.0757304e-01  -1.1655696e+03
   3.0805824e-01  -1.1493181e+03
   3.0880374e-01  -1.1213716e+03
   3.0962703e-01  -1.0864338e+03
   3.1003222e-01  -1.0677139e+03
   3.1119400e-01  -1.0086857e+03
   3.1125758e-01  -1.0052333e+03
   3.1148352e-01  -9.9278304e+02
   3.1248151e-01  -9.3450221e+02
   3.1276122e-01  -9.1723908e+02
   3.1370370e-01  -8.5624743e+02
   3.1433193e-01  -8.1329711e+02
   3.1492632e-01  -7.7108233e+02
   3.1590774e-01  -6.9827353e+02
   3.1615101e-01  -6.7966944e+02
   3.1699734e-01  -6.1337124e+02
   3.1737858e-01  -5.8276328e+02
   3.1748756e-01  -5.7393421e+02
   3.1860846e-01  -4.8127291e+02
   3.1906755e-01  -4.4244777e+02
   3.1983929e-01  -3.7622788e+02
   3.2064747e-01  -3.0582409e+02
   3.2106926e-01  -2.6874112e+02
   3.2222579e-01  -1.6624847e+02
   3.2229822e-01  -1.5980363e+02
   3.2255290e-01  -1.3712547e+02
   3.2352672e-01  -5.0346767e+01
   3.2380226e-01  -2.5819118e+01
   3.2475517e-01   5.8690764e+01
   3.2537834e-01   1.1353670e+02
   3.2598389e-01   1.6637414e+02
   3.2695386e-01   2.4978501e+02
   3.2721282e-01   2.7175074e+02
   3.2813331e-01   3.4860466e+02
   3.2844174e-01   3.7388380e+02
   3.2852847e-01   3.8094603e+02
   3.2967052e-01   4.7188127e+02
   3.3010256e-01   5.0520005e+02
   3.3089934e-01   5.6491881e+02
   3.3167628e-01   6.2082117e+02
   3.3212834e-01   6.5221458e+02
   3.3324975e-01   7.2622377e+02
   3.3335761e-01   7.3303783e+02
   3.3374280e-01   7.5691948e+02
   3.3458686e-01   8.0669519e+02
   3.3482339e-01   8.1999470e+02
   3.3581614e-01   8.7258560e+02
   3.3639770e-01   9.0089409e+02
   3.3704542e-01   9.3017300e+02
   3.3797276e-01   9.6784126e+02
   3.3827458e-01   9.7899688e+02
   3.3934550e-01   1.0141001e+03
   3.3950354e-01   1.0186806e+03
   3.3954813e-01   1.0199447e+03
   3.4073217e-01   1.0489309e+03
   3.4112367e-01   1.0565541e+03
   3.4196055e-01   1.0695456e+03
   3.4269952e-01   1.0772526e+03
   3.4318865e-01   1.0804048e+03
   3.4427508e-01   1.0818496e+03
   3.4441632e-01   1.0814754e+03
   3.4491505e-01   1.0791233e+03
   3.4564297e-01   1.0728190e+03
   3.4584983e-01   1.0704092e+03
   3.4686840e-01   1.0545922e+03
   3.4742361e-01   1.0432363e+03
   3.4809264e-01   1.0270330e+03
   3.4899784e-01   1.0008131e+03
   3.4931654e-01   9.9042929e+02
   3.5043019e-01   9.4956490e+02
   3.5054280e-01   9.4504503e+02
   3.5057546e-01   9.4372098e+02
   3.5177276e-01   8.9121043e+02
   3.5216303e-01   8.7246964e+02
   3.5301026e-01   8.2916463e+02
   3.5376182e-01   7.8787415e+02
   3.5425336e-01   7.5947817e+02
   3.5536491e-01   6.9145982e+02
   3.5549459e-01   6.8319768e+02
   3.5593429e-01   6.5470435e+02
   3.5673027e-01   6.0132572e+02
   3.5697175e-01   5.8469838e+02
   3.5796114e-01   5.1464316e+02
   3.5856962e-01   4.7014368e+02
   3.5918705e-01   4.2401242e+02
   3.6014138e-01   3.5101710e+02
   3.6041081e-01   3.3008354e+02
   3.6145319e-01   2.4798701e+02
   3.6163464e-01   2.3354244e+02
   3.6167899e-01   2.3000642e+02
   3.6285872e-01   1.3524348e+02
   3.6320307e-01   1.0739799e+02
   3.6408121e-01   3.6218181e+01
   3.6476824e-01  -1.9474943e+01
   3.6530124e-01  -6.2573810e+01
   3.6635239e-01  -1.4698709e+02
   3.6650919e-01  -1.5948613e+02
   3.6699533e-01  -1.9804290e+02
   3.6769618e-01  -2.5301925e+02
   3.6792225e-01  -2.7057616e+02
   3.6884803e-01  -3.4141884e+02
   3.6934359e-01  -3.7855572e+02
   3.6987645e-01  -4.1779566e+02
   3.7036038e-01  -4.5275581e+02
   3.7121053e-01  -5.1245971e+02
   3.7145632e-01  -5.2928381e+02
   3.7183503e-01  -5.5479816e+02
   3.7270789e-01  -6.1160874e+02
   3.7306500e-01  -6.3400174e+02
   3.7373265e-01  -6.7446234e+02
   3.7410142e-01  -6.9599178e+02
   3.7454208e-01  -7.2092291e+02
   3.7519249e-01  -7.5607906e+02
   3.7563270e-01  -7.7872143e+02
   3.7596633e-01  -7.9524240e+02
   3.7681723e-01  -8.3480031e+02
   3.7788224e-01  -8.7887515e+02
   3.7805960e-01  -8.8560767e+02
   3.7842824e-01  -8.9903259e+02
   3.7930279e-01  -9.2775403e+02
   3.7970775e-01  -9.3953335e+02
   3.8053844e-01  -9.6061622e+02
   3.8148959e-01  -9.7957208e+02
   3.8176284e-01  -9.8397849e+02
   3.8236342e-01  -9.9201515e+02
   3.8297521e-01  -9.9785537e+02
   3.8325687e-01  -9.9974349e+02
   3.8417843e-01  -1.0023761e+03
   3.8502861e-01  -9.9997631e+02
   3.8537631e-01  -9.9765964e+02
   3.8608890e-01  -9.9049607e+02
   3.8657912e-01  -9.8369048e+02
   3.8682378e-01  -9.7972434e+02
   3.8779037e-01  -9.6037762e+02
   3.8861482e-01  -9.3929601e+02
   3.8900302e-01  -9.2793345e+02
   3.8987550e-01  -8.9910691e+02
   3.9021154e-01  -8.8681044e+02
   3.9035271e-01  -8.8144960e+02
   3.9141363e-01  -8.3755189e+02
   3.9209327e-01  -8.0617434e+02
   3.9260862e-01  -7.8075035e+02
   3.9358251e-01  -7.2902175e+02
   3.9378441e-01  -7.1771650e+02
   3.9389148e-01  -7.1164263e+02
   3.9494287e-01  -6.4920437e+02
   3.9565546e-01  -6.0414869e+02
   3.9603743e-01  -5.7914571e+02
   3.9667927e-01  -5.3587079e+02
   3.9705801e-01  -5.0963158e+02
   3.9720874e-01  -4.9905032e+02
   3.9809063e-01  -4.3565939e+02
   3.9822742e-01  -4.2561225e+02
   3.9869474e-01  -3.9088591e+02
   3.9913879e-01  -3.5734668e+02
   3.9932404e-01  -3.4320839e+02
   4.0021523e-01  -2.7411327e+02
   4.0142849e-01  -1.7766368e+02
   4.0146511e-01  -1.7471852e+02
   4.0149833e-01  -1.7204469e+02
   4.0270285e-01  -7.4324495e+01
   4.0372712e-01   9.5096223e+00
   4.0392149e-01   2.5442941e+01
   4.0415360e-01   4.4468075e+01
   4.0513151e-01   1.2443787e+02
   4.0589214e-01   1.8619533e+02
   4.0634409e-01   2.2259731e+02
   4.0694166e-01   2.7028954e+02
   4.0754559e-01   3.1787222e+02
   4.0797565e-01   3.5131255e+02
   4.0872581e-01   4.0862212e+02
   4.0974430e-01   4.8400301e+02
   4.0988520e-01   4.9418423e+02
   4.0998798e-01   5.0157041e+02
   4.1103130e-01   5.7448544e+02
   4.1198675e-01   6.3763702e+02
   4.1217566e-01   6.4967565e+02
   4.1242884e-01   6.6556648e+02
   4.1332342e-01   7.1937767e+02
   4.1397452e-01   7.5612213e+02
   4.1447255e-01   7.8277112e+02
   4.1514319e-01   8.1656618e+02
   4.1562287e-01   8.3921059e+02
   4.1598031e-01   8.5522964e+02
   4.1677281e-01   8.8805808e+02
   4.1782334e-01   9.2564608e+02
   4.1792176e-01   9.2881102e+02
   4.1799647e-01   9.3117174e+02
   4.1907097e-01   9.6110044e+02
   4.2002526e-01   9.8122355e+02
   4.2022023e-01   9.8457153e+02
   4.2047367e-01   9.8853234e+02
   4.2136940e-01   9.9895383e+02
   4.2206951e-01   1.0031790e+03
   4.2251713e-01   1.0040631e+03
   4.2308423e-01   1.0031391e+03
   4.2366707e-01   9.9980474e+02
   4.2413617e-01   9.9536570e+02
   4.2481985e-01   9.8609998e+02
   4.2566499e-01   9.7008991e+02
   4.2597380e-01   9.6299354e+02
   4.2622843e-01   9.5664479e+02
   4.2713504e-01   9.3042595e+02
   4.2823002e-01   8.9138709e+02
   4.2829405e-01   8.8886019e+02
   4.2834782e-01   8.8671739e+02
   4.2946167e-01   8.3818441e+02
   4.3048733e-01   7.8673128e+02
   4.3062039e-01   7.7959956e+02
   4.3077785e-01   7.7102862e+02
   4.3177665e-01   7.1342002e+02
   4.3258936e-01   6.6260754e+02
   4.3289564e-01   6.4259205e+02
   4.3326098e-01   6.1812378e+02
   4.3396095e-01   5.6952243e+02
   4.3437540e-01   5.3973360e+02
   4.3485921e-01   5.0406457e+02
   4.3545302e-01   4.5905216e+02
   4.3610398e-01   4.0827055e+02
   4.3656402e-01   3.7155561e+02
   4.3735813e-01   3.0674766e+02
   4.3750345e-01   2.9471122e+02
   4.3824356e-01   2.3266362e+02
   4.3918215e-01   1.5248201e+02
   4.3935045e-01   1.3796330e+02
   4.3959691e-01   1.1663924e+02
   4.4031296e-01   5.4343156e+01
   4.4132952e-01  -3.4600291e+01
   4.4137063e-01  -3.8201215e+01
   4.4138191e-01  -3.9189167e+01
   4.4140479e-01  -4.1194030e+01
   4.4267895e-01  -1.5251813e+02
   4.4381505e-01  -2.5058759e+02
   4.4383941e-01  -2.5267061e+02
   4.4385721e-01  -2.5419263e+02
   4.4485858e-01  -3.3882735e+02
   4.4514086e-01  -3.6229487e+02
   4.4592944e-01  -4.2675974e+02
   4.4653928e-01  -4.7535811e+02
   4.4723732e-01  -5.2944578e+02
   4.4840746e-01  -6.1589136e+02
   4.4850384e-01  -6.2275238e+02
   4.4862371e-01  -6.3122754e+02
   4.4967704e-01  -7.0277340e+02
   4.5000000e-01  -7.2359820e+02


==> Figures/EMReLine2d3axisX.dat <==
   2.0000000e-02   2.8026514e+03
   2.0165266e-02   2.7970804e+03
   2.1078832e-02   2.7669371e+03
   2.1524316e-02   2.7523948e+03
   2.2410824e-02   2.7230760e+03
   2.2858537e-02   2.7078100e+03
   2.3784531e-02   2.6745595e+03
   2.4211206e-02   2.6582352e+03
   2.5161038e-02   2.6189502e+03
   2.5569973e-02   2.6005744e+03
   2.6509334e-02   2.5544481e+03
   2.6912390e-02   2.5328064e+03
   2.7854048e-02   2.4774134e+03
   2.8247513e-02   2.4521185e+03
   2.9209201e-02   2.3845314e+03
   2.9583461e-02   2.3559075e+03
   3.0571656e-02   2.2737329e+03
   3.0928720e-02   2.2416101e+03
   3.1930242e-02   2.1443837e+03
   3.2277191e-02   2.1082064e+03
   3.3285504e-02   1.9956530e+03
   3.3628373e-02   1.9548510e+03
   3.4645558e-02   1.8262507e+03
   3.4987513e-02   1.7804952e+03
   3.6009178e-02   1.6363537e+03
   3.6343096e-02   1.5868703e+03
   3.7374358e-02   1.4269220e+03
   3.7683958e-02   1.3768677e+03
   3.8732259e-02   1.2007862e+03
   3.9021949e-02   1.1504133e+03
   4.0085228e-02   9.5966824e+02
   4.0362646e-02   9.0848580e+02
   4.1438941e-02   7.0499326e+02
   4.1695450e-02   6.5544689e+02
   4.2794133e-02   4.3940575e+02
   4.3029214e-02   3.9248377e+02
   4.4148469e-02   1.6656710e+02
   4.4367236e-02   1.2203476e+02
   4.5503219e-02  -1.1023221e+02
   4.5714369e-02  -1.5347992e+02
   4.6861583e-02  -3.8784105e+02
   4.7069489e-02  -4.3008476e+02
   4.8224744e-02  -6.6246147e+02
   4.8419879e-02  -7.0120537e+02
   4.9584488e-02  -9.2829266e+02
   4.9767295e-02  -9.6318880e+02
   5.0945676e-02  -1.1821433e+03
   5.1112034e-02  -1.2121269e+03
   5.2305515e-02  -1.4194114e+03
   5.2454449e-02  -1.4442364e+03
   5.3664956e-02  -1.6363762e+03
   5.3793014e-02  -1.6556369e+03
   5.5020725e-02  -1.8289511e+03
   5.5131397e-02  -1.8435172e+03
   5.6376303e-02  -1.9944063e+03
   5.6471769e-02  -2.0049585e+03
   5.7732320e-02  -2.1298787e+03
   5.7815199e-02  -2.1371268e+03
   5.9088643e-02  -2.2328545e+03
   5.9161190e-02  -2.2374057e+03
   6.0445567e-02  -2.3013611e+03
   6.0507517e-02  -2.3036396e+03
   6.1803303e-02  -2.3339551e+03
   6.1852978e-02  -2.3344534e+03
   6.3161303e-02  -2.3297820e+03
   6.3197524e-02  -2.3291642e+03
   6.4519140e-02  -2.2886690e+03
   6.4541013e-02  -2.2877061e+03
   6.5876070e-02  -2.2111531e+03
   6.5883470e-02  -2.2106323e+03
   6.6588987e-02  -2.1561834e+03
   6.7225050e-02  -2.0990913e+03
   6.7231723e-02  -2.0984528e+03
   6.8566594e-02  -1.9547301e+03
   6.8586300e-02  -1.9523757e+03
   6.9909332e-02  -1.7796363e+03
   6.9940650e-02  -1.7752085e+03
   7.1253623e-02  -1.5764832e+03
   7.1295767e-02  -1.5696988e+03
   7.2598534e-02  -1.3486665e+03
   7.2652174e-02  -1.3391225e+03
   7.3942846e-02  -1.1001607e+03
   7.4009819e-02  -1.0873094e+03
   7.5286291e-02  -8.3519394e+02
   7.5368253e-02  -8.1858851e+02
   7.6629666e-02  -5.5807822e+02
   7.6727202e-02  -5.3760942e+02
   7.7972517e-02  -2.7359298e+02
   7.8085446e-02  -2.4948006e+02
   7.9315157e-02   1.3498341e+01
   7.9443048e-02   4.0805223e+01
   8.0657706e-02   2.9833772e+02
   8.0800250e-02   3.2824817e+02
   8.2000386e-02   5.7611388e+02
   8.2157339e-02   6.0790149e+02
   8.3343350e-02   8.4210897e+02
   8.3514476e-02   8.7491797e+02
   8.4686561e-02   1.0917592e+03
   8.4871640e-02   1.1246306e+03
   8.6029866e-02   1.3207620e+03
   8.6228716e-02   1.3526625e+03
   8.7373142e-02   1.5251875e+03
   8.7585673e-02   1.5550443e+03
   8.8716357e-02   1.7015585e+03
   8.8942559e-02   1.7282813e+03
   9.0059513e-02   1.8469012e+03
   9.0299437e-02   1.8694033e+03
   9.1402604e-02   1.9587929e+03
   9.1656346e-02   1.9760158e+03
   9.2745636e-02   2.0354090e+03
   9.3013318e-02   2.0463475e+03
   9.4088658e-02   2.0755547e+03
   9.4370391e-02   2.0792853e+03
   9.5431719e-02   2.0786828e+03
   9.5727568e-02   2.0743949e+03
   9.6774815e-02   2.0449047e+03
   9.7084786e-02   2.0319361e+03
   9.8117907e-02   1.9749961e+03
   9.8441968e-02   1.9528637e+03
   9.9460967e-02   1.8703819e+03
   9.9799087e-02   1.8388046e+03
   1.0080399e-01   1.7331075e+03
   1.0115617e-01   1.6920198e+03
   1.0214699e-01   1.5658017e+03
   1.0251326e-01   1.5153628e+03
   1.0348995e-01   1.3716254e+03
   1.0387038e-01   1.3122274e+03
   1.0483290e-01   1.1542142e+03
   1.0522755e-01   1.0864862e+03
   1.0617586e-01   9.1761146e+02
   1.0658475e-01   8.4242252e+02
   1.0751883e-01   6.6619715e+02
   1.0794196e-01   5.8465051e+02
   1.0886181e-01   4.0460331e+02
   1.0929914e-01   3.1802285e+02
   1.1020482e-01   1.3763184e+02
   1.1065628e-01   4.7535008e+01
   1.1154786e-01  -1.2983253e+02
   1.1201341e-01  -2.2176956e+02
   1.1289090e-01  -3.9291288e+02
   1.1337054e-01  -4.8488938e+02
   1.1423395e-01  -6.4683160e+02
   1.1472767e-01  -7.3695623e+02
   1.1557698e-01  -8.8699937e+02
   1.1608481e-01  -9.7332749e+02
   1.1692000e-01  -1.1090993e+03
   1.1744194e-01  -1.1896744e+03
   1.1826302e-01  -1.3091656e+03
   1.1879909e-01  -1.3820630e+03
   1.1960603e-01  -1.4836545e+03
   1.2015624e-01  -1.5470266e+03
   1.2094905e-01  -1.6295088e+03
   1.2151341e-01  -1.6816287e+03
   1.2229207e-01  -1.7442116e+03
   1.2287058e-01  -1.7835173e+03
   1.2363509e-01  -1.8258324e+03
   1.2422776e-01  -1.8509685e+03
   1.2497811e-01  -1.8730611e+03
   1.2558493e-01  -1.8829176e+03
   1.2632112e-01  -1.8852307e+03
   1.2694209e-01  -1.8789762e+03
   1.2766412e-01  -1.8623266e+03
   1.2829925e-01  -1.8394374e+03
   1.2900712e-01  -1.8049849e+03
   1.2965641e-01  -1.7652667e+03
   1.3035012e-01  -1.7144773e+03
   1.3101357e-01  -1.6580820e+03
   1.3169313e-01  -1.5926855e+03
   1.3237072e-01  -1.5201196e+03
   1.3303613e-01  -1.4420641e+03
   1.3372788e-01  -1.3541895e+03
   1.3437915e-01  -1.2655927e+03
   1.3508505e-01  -1.1636191e+03
   1.3572216e-01  -1.0667179e+03
   1.3644223e-01  -9.5218919e+02
   1.3706518e-01  -8.4928736e+02
   1.3779941e-01  -7.2405949e+02
   1.3840820e-01  -6.1747612e+02
   1.3915660e-01  -4.8368770e+02
   1.3975122e-01  -3.7570736e+02
   1.4051379e-01  -2.3574260e+02
   1.4109424e-01  -1.2856811e+02
   1.4187097e-01   1.4986374e+01
   1.4243725e-01   1.1927759e+02
   1.4322815e-01   2.6368148e+02
   1.4378027e-01   3.6317651e+02
   1.4458533e-01   5.0558909e+02
   1.4512328e-01   5.9857340e+02
   1.4594250e-01   7.3611034e+02
   1.4646629e-01   8.2109603e+02
   1.4729968e-01   9.5088872e+02
   1.4780930e-01   1.0266365e+03
   1.4865686e-01   1.1458926e+03
   1.4915231e-01   1.2114276e+03
   1.5001403e-01   1.3174913e+03
   1.5049533e-01   1.3721118e+03
   1.5137121e-01   1.4625231e+03
   1.5183834e-01   1.5058034e+03
   1.5272838e-01   1.5783541e+03
   1.5318134e-01   1.6101401e+03
   1.5408556e-01   1.6629264e+03
   1.5452435e-01   1.6833259e+03
   1.5544273e-01   1.7147954e+03
   1.5586736e-01   1.7241619e+03
   1.5679991e-01   1.7331545e+03
   1.5721037e-01   1.7320664e+03
   1.5815708e-01   1.7178483e+03
   1.5855338e-01   1.7070833e+03
   1.5951426e-01   1.6693718e+03
   1.5989639e-01   1.6498779e+03
   1.6087143e-01   1.5888584e+03
   1.6123940e-01   1.5617222e+03
   1.6222861e-01   1.4780552e+03
   1.6258241e-01   1.4444675e+03
   1.6358579e-01   1.3392857e+03
   1.6392542e-01   1.3005070e+03
   1.6494296e-01   1.1754030e+03
   1.6526844e-01   1.1327278e+03
   1.6630014e-01   9.8973145e+02
   1.6661144e-01   9.4445386e+02
   1.6765731e-01   7.8600015e+02
   1.6795445e-01   7.3938071e+02
   1.6901449e-01   5.6826896e+02
   1.6929746e-01   5.2150390e+02
   1.7037167e-01   3.4084805e+02
   1.7064047e-01   2.9504159e+02
   1.7172884e-01   1.0821320e+02
   1.7198348e-01   6.4353378e+01
   1.7308602e-01  -1.2508190e+02
   1.7332649e-01  -1.6614322e+02
   1.7444319e-01  -3.5449440e+02
   1.7466950e-01  -3.9205709e+02
   1.7580037e-01  -5.7558060e+02
   1.7601251e-01  -6.0910699e+02
   1.7715755e-01  -7.8408181e+02
   1.7735552e-01  -8.1320254e+02
   1.7851472e-01  -9.7600636e+02
   1.7869853e-01  -1.0005213e+03
   1.7987190e-01  -1.1477060e+03
   1.8004154e-01  -1.1675802e+03
   1.8122907e-01  -1.2959454e+03
   1.8138455e-01  -1.3113007e+03
   1.8258625e-01  -1.4179629e+03
   1.8272756e-01  -1.4290653e+03
   1.8394343e-01  -1.5115225e+03
   1.8407057e-01  -1.5187653e+03
   1.8530060e-01  -1.5749550e+03
   1.8541358e-01  -1.5788392e+03
   1.8665778e-01  -1.6071872e+03
   1.8675659e-01  -1.6082992e+03
   1.8801495e-01  -1.6077609e+03
   1.8809960e-01  -1.6067482e+03
   1.8937213e-01  -1.5768386e+03
   1.8944261e-01  -1.5743841e+03
   1.9072931e-01  -1.5151971e+03
   1.9078562e-01  -1.5119936e+03
   1.9208648e-01  -1.4242101e+03
   1.9212863e-01  -1.4209340e+03
   1.9344366e-01  -1.3058181e+03
   1.9347164e-01  -1.3031051e+03
   1.9480083e-01  -1.1624878e+03
   1.9481465e-01  -1.1609100e+03
   1.9612471e-01  -1.0014561e+03
   1.9615766e-01  -9.9720676e+02
   1.9615801e-01  -9.9716187e+02
   1.9750067e-01  -8.1525180e+02
   1.9751519e-01  -8.1319862e+02
   1.9884368e-01  -6.1863538e+02
   1.9887236e-01  -6.1430467e+02
   2.0018669e-01  -4.1121138e+02
   2.0022954e-01  -4.0446070e+02
   2.0152970e-01  -1.9702217e+02
   2.0158671e-01  -1.8784222e+02
   2.0287271e-01   1.9779812e+01
   2.0294389e-01   3.1263123e+01
   2.0421572e-01   2.3501224e+02
   2.0430107e-01   2.4854008e+02
   2.0555873e-01   4.4454333e+02
   2.0565824e-01   4.5973053e+02
   2.0690174e-01   6.4437092e+02
   2.0701542e-01   6.6071668e+02
   2.0824475e-01   8.3069878e+02
   2.0837259e-01   8.4760123e+02
   2.0958776e-01   1.0000086e+03
   2.0972977e-01   1.0167828e+03
   2.1093077e-01   1.1491265e+03
   2.1108695e-01   1.1650252e+03
   2.1227378e-01   1.2752821e+03
   2.1244412e-01   1.2895196e+03
   2.1361679e-01   1.3761604e+03
   2.1380130e-01   1.3879372e+03
   2.1495980e-01   1.4499442e+03
   2.1515847e-01   1.4584733e+03
   2.1630281e-01   1.4953466e+03
   2.1651565e-01   1.4998803e+03
   2.1764582e-01   1.5116335e+03
   2.1787283e-01   1.5114893e+03
   2.1898883e-01   1.4986354e+03
   2.1923000e-01   1.4932212e+03
   2.2033184e-01   1.4567481e+03
   2.2058718e-01   1.4455854e+03
   2.2167485e-01   1.3869225e+03
   2.2194435e-01   1.3696667e+03
   2.2301786e-01   1.2906437e+03
   2.2330153e-01   1.2671024e+03
   2.2436087e-01   1.1699003e+03
   2.2465871e-01   1.1400463e+03
   2.2570388e-01   1.0271437e+03
   2.2601588e-01   9.9112524e+02
   2.2704689e-01   8.6523867e+02
   2.2737306e-01   8.2338438e+02
   2.2838990e-01   6.8740660e+02
   2.2873023e-01   6.4022582e+02
   2.2973291e-01   4.9716148e+02
   2.3008741e-01   4.4533987e+02
   2.3107592e-01   2.9824095e+02
   2.3144459e-01   2.4263106e+02
   2.3241893e-01   9.4533202e+01
   2.3280176e-01   3.6140254e+01
   2.3376194e-01  -1.0999878e+02
   2.3415894e-01  -1.7003563e+02
   2.3510495e-01  -3.1139405e+02
   2.3551611e-01  -3.7182463e+02
   2.3644796e-01  -5.0577021e+02
   2.3687329e-01  -5.6525998e+02
   2.3779097e-01  -6.8939804e+02
   2.3823047e-01  -7.4655790e+02
   2.3913398e-01  -8.5877294e+02
   2.3958764e-01  -9.1219144e+02
   2.4047699e-01  -1.0106817e+03
   2.4094482e-01  -1.0589590e+03
   2.4182000e-01  -1.1422633e+03
   2.4230199e-01  -1.1840462e+03
   2.4316300e-01  -1.2510629e+03
   2.4365917e-01  -1.2850797e+03
   2.4450601e-01  -1.3350774e+03
   2.4501635e-01  -1.3601722e+03
   2.4584902e-01  -1.3927923e+03
   2.4637352e-01  -1.4079576e+03
   2.4719203e-01  -1.4232092e+03
   2.4773070e-01  -1.4276159e+03
   2.4853504e-01  -1.4258625e+03
   2.4908787e-01  -1.4188871e+03
   2.4987805e-01  -1.4008265e+03
   2.5044505e-01  -1.3820736e+03
   2.5122106e-01  -1.3487118e+03
   2.5180223e-01  -1.3180325e+03
   2.5256407e-01  -1.2706509e+03
   2.5315961e-01  -1.2281399e+03
   2.5390660e-01  -1.1683152e+03
   2.5451848e-01  -1.1141650e+03
   2.5524610e-01  -1.0440778e+03
   2.5588034e-01  -9.7824463e+02
   2.5657703e-01  -9.0120745e+02
   2.5724467e-01  -8.2311617e+02
   2.5789302e-01  -7.4365650e+02
   2.5860686e-01  -6.5248058e+02
   2.5919015e-01  -5.7545339e+02
   2.5995024e-01  -4.7217660e+02
   2.6046581e-01  -4.0055714e+02
   2.6124979e-01  -2.8975526e+02
   2.6176208e-01  -2.1642210e+02
   2.6256977e-01  -9.9895481e+01
   2.6322129e-01  -5.5769361e+00
   2.6411950e-01   1.2407252e+02
   2.6457103e-01   1.8876277e+02
   2.6564716e-01   3.4060945e+02
   2.6588093e-01   3.7302489e+02
   2.6713329e-01   5.4203800e+02
   2.6714776e-01   5.4393888e+02
   2.6720504e-01   5.5144886e+02
   2.6837865e-01   7.0032646e+02
   2.6871711e-01   7.4131370e+02
   2.6947546e-01   8.2957481e+02
   2.7033666e-01   9.2325931e+02
   2.7070747e-01   9.6127763e+02
   2.7169520e-01   1.0552027e+03
   2.7192992e-01   1.0758762e+03
   2.7201306e-01   1.0830423e+03
   2.7327116e-01   1.1810627e+03
   2.7343308e-01   1.1922135e+03
   2.7456940e-01   1.2606233e+03
   2.7500693e-01   1.2822492e+03
   2.7572029e-01   1.3117305e+03
   2.7649404e-01   1.3354634e+03
   2.7692705e-01   1.3449518e+03
   2.7806966e-01   1.3567946e+03
   2.7817341e-01   1.3569193e+03
   2.7857759e-01   1.3558963e+03
   2.7942088e-01   1.3460536e+03
   2.7963560e-01   1.3418919e+03
   2.8065802e-01   1.3129725e+03
   2.8121169e-01   1.2911262e+03
   2.8186116e-01   1.2600931e+03
   2.8279339e-01   1.2056481e+03
   2.8304771e-01   1.1888291e+03
   2.8382468e-01   1.1324244e+03
   2.8424334e-01   1.0989935e+03
   2.8438528e-01   1.0871923e+03
   2.8540542e-01   9.9571317e+02
   2.8597594e-01   9.3971902e+02
   2.8664532e-01   8.6994034e+02
   2.8758374e-01   7.6533413e+02
   2.8791205e-01   7.2703302e+02
   2.8912519e-01   5.7883931e+02
   2.8915108e-01   5.7557443e+02
   2.8925549e-01   5.6236406e+02
   2.9037948e-01   4.1654602e+02
   2.9067158e-01   3.7771862e+02
   2.9159497e-01   2.5307874e+02
   2.9224693e-01   1.6381408e+02
   2.9281409e-01   8.5675439e+01
   2.9385569e-01  -5.8055852e+01
   2.9403917e-01  -8.3304489e+01
   2.9462441e-01  -1.6349804e+02
   2.9527217e-01  -2.5137192e+02
   2.9546960e-01  -2.7791138e+02
   2.9651125e-01  -4.1546886e+02
   2.9705901e-01  -4.8577181e+02
   2.9774931e-01  -5.7192723e+02
   2.9862845e-01  -6.7706191e+02
   2.9897704e-01  -7.1714926e+02
   3.0019214e-01  -8.4884217e+02
   3.0019601e-01  -8.4924035e+02
   3.0019712e-01  -8.4935405e+02
   3.0141393e-01  -9.6710226e+02
   3.0177253e-01  -9.9884098e+02
   3.0263747e-01  -1.0694439e+03
   3.0334929e-01  -1.1209305e+03
   3.0386813e-01  -1.1545254e+03
   3.0491872e-01  -1.2119816e+03
   3.0510132e-01  -1.2204871e+03
   3.0578963e-01  -1.2485148e+03
   3.0633762e-01  -1.2662078e+03
   3.0648410e-01  -1.2702355e+03
   3.0757217e-01  -1.2907928e+03
   3.0805077e-01  -1.2945775e+03
   3.0880406e-01  -1.2940067e+03
   3.0961877e-01  -1.2844295e+03
   3.1003363e-01  -1.2760010e+03
   3.1118804e-01  -1.2401300e+03
   3.1126027e-01  -1.2372871e+03
   3.1151412e-01  -1.2267455e+03
   3.1248454e-01  -1.1786818e+03
   3.1275865e-01  -1.1629252e+03
   3.1370663e-01  -1.1013042e+03
   3.1433196e-01  -1.0548315e+03
   3.1492884e-01  -1.0063722e+03
   3.1590916e-01  -9.1861442e+02
   3.1615310e-01  -8.9528864e+02
   3.1699913e-01  -8.1013594e+02
   3.1738000e-01  -7.6977335e+02
   3.1748906e-01  -7.5799746e+02
   3.1860910e-01  -6.3188597e+02
   3.1906828e-01  -5.7771292e+02
   3.1983943e-01  -4.8398253e+02
   3.2064758e-01  -3.8263400e+02
   3.2106926e-01  -3.2872009e+02
   3.2222579e-01  -1.7823683e+02
   3.2229822e-01  -1.6872070e+02
   3.2255290e-01  -1.3519871e+02
   3.2352672e-01  -6.5711610e+00
   3.2380226e-01   2.9830211e+01
   3.2475517e-01   1.5512297e+02
   3.2537834e-01   2.3613059e+02
   3.2598389e-01   3.1376255e+02
   3.2695386e-01   4.3511063e+02
   3.2721282e-01   4.6675142e+02
   3.2813331e-01   5.7612816e+02
   3.2844174e-01   6.1157782e+02
   3.2852847e-01   6.2142845e+02
   3.2967052e-01   7.4588683e+02
   3.3010256e-01   7.9020663e+02
   3.3089935e-01   8.6753742e+02
   3.3167628e-01   9.3702508e+02
   3.3212835e-01   9.7458976e+02
   3.3324976e-01   1.0580691e+03
   3.3335761e-01   1.0653397e+03
   3.3374281e-01   1.0901817e+03
   3.3458686e-01   1.1383287e+03
   3.3482339e-01   1.1502354e+03
   3.3581615e-01   1.1924233e+03
   3.3639770e-01   1.2111810e+03
   3.3704542e-01   1.2267962e+03
   3.3797276e-01   1.2393608e+03
   3.3827458e-01   1.2409488e+03
   3.3934550e-01   1.2366618e+03
   3.3950354e-01   1.2347219e+03
   3.3954813e-01   1.2341141e+03
   3.4073217e-01   1.2082971e+03
   3.4112367e-01   1.1957055e+03
   3.4196055e-01   1.1621845e+03
   3.4269952e-01   1.1252864e+03
   3.4318865e-01   1.0972152e+03
   3.4427508e-01   1.0249074e+03
   3.4441632e-01   1.0145355e+03
   3.4491505e-01   9.7619646e+02
   3.4564297e-01   9.1562255e+02
   3.4584983e-01   8.9745155e+02
   3.4686840e-01   8.0219971e+02
   3.4742361e-01   7.4650763e+02
   3.4809264e-01   6.7619870e+02
   3.4899784e-01   5.7609768e+02
   3.4931654e-01   5.3964270e+02
   3.5043021e-01   4.0807942e+02
   3.5054280e-01   3.9446388e+02
   3.5057546e-01   3.9050529e+02
   3.5177276e-01   2.4284837e+02
   3.5216303e-01   1.9388742e+02
   3.5301027e-01   8.6771788e+01
   3.5376181e-01  -8.6415883e+00
   3.5425335e-01  -7.0953404e+01
   3.5536491e-01  -2.1063236e+02
   3.5549459e-01  -2.2675414e+02
   3.5593429e-01  -2.8104884e+02
   3.5673027e-01  -3.7759982e+02
   3.5697175e-01  -4.0636878e+02
   3.5796113e-01  -5.2116497e+02
   3.5856962e-01  -5.8894414e+02
   3.5918705e-01  -6.5518583e+02
   3.6014138e-01  -7.5193092e+02
   3.6041081e-01  -7.7789330e+02
   3.6145317e-01  -8.7220564e+02
   3.6163464e-01  -8.8757618e+02
   3.6167899e-01  -8.9128336e+02
   3.6285871e-01  -9.8250137e+02
   3.6320309e-01  -1.0063311e+03
   3.6408119e-01  -1.0610563e+03
   3.6476829e-01  -1.0976100e+03
   3.6530120e-01  -1.1220442e+03
   3.6635247e-01  -1.1599259e+03
   3.6650913e-01  -1.1643777e+03
   3.6699488e-01  -1.1761880e+03
   3.6769611e-01  -1.1878795e+03
   3.6792230e-01  -1.1902924e+03
   3.6884803e-01  -1.1932390e+03
   3.6934360e-01  -1.1902408e+03
   3.6987646e-01  -1.1834719e+03
   3.7036038e-01  -1.1741626e+03
   3.7121052e-01  -1.1506093e+03
   3.7145632e-01  -1.1421123e+03
   3.7183511e-01  -1.1275588e+03
   3.7270791e-01  -1.0874171e+03
   3.7306497e-01  -1.0684013e+03
   3.7373271e-01  -1.0289264e+03
   3.7410130e-01  -1.0050126e+03
   3.7454210e-01  -9.7449256e+02
   3.7519261e-01  -9.2576841e+02
   3.7563271e-01  -8.9041510e+02
   3.7596632e-01  -8.6238604e+02
   3.7681723e-01  -7.8635059e+02
   3.7788223e-01  -6.8275707e+02
   3.7805960e-01  -6.6467589e+02
   3.7842825e-01  -6.2639895e+02
   3.7930279e-01  -5.3213238e+02
   3.7970775e-01  -4.8699999e+02
   3.8053844e-01  -3.9192809e+02
   3.8148959e-01  -2.7973546e+02
   3.8176284e-01  -2.4699341e+02
   3.8236343e-01  -1.7443592e+02
   3.8297521e-01  -9.9931731e+01
   3.8325687e-01  -6.5511532e+01
   3.8417843e-01   4.7181752e+01
   3.8502861e-01   1.5056132e+02
   3.8537631e-01   1.9248511e+02
   3.8608890e-01   2.7744498e+02
   3.8657912e-01   3.3494460e+02
   3.8682378e-01   3.6329809e+02
   3.8779036e-01   4.7266281e+02
   3.8861481e-01   5.6199155e+02
   3.8900302e-01   6.0259211e+02
   3.8987550e-01   6.8999630e+02
   3.9021153e-01   7.2212499e+02
   3.9035271e-01   7.3535247e+02
   3.9141363e-01   8.2931369e+02
   3.9209327e-01   8.8411308e+02
   3.9260862e-01   9.2265667e+02
   3.9358251e-01   9.8799825e+02
   3.9378441e-01   1.0002695e+03
   3.9389148e-01   1.0065947e+03
   3.9494287e-01   1.0618285e+03
   3.9565546e-01   1.0919592e+03
   3.9603743e-01   1.1056124e+03
   3.9667927e-01   1.1245601e+03
   3.9705801e-01   1.1333645e+03
   3.9720874e-01   1.1363742e+03
   3.9809063e-01   1.1483045e+03
   3.9822742e-01   1.1492829e+03
   3.9869474e-01   1.1508543e+03
   3.9913879e-01   1.1498085e+03
   3.9932404e-01   1.1486418e+03
   4.0021523e-01   1.1370459e+03
   4.0142849e-01   1.1055342e+03
   4.0146511e-01   1.1043060e+03
   4.0149833e-01   1.1031776e+03
   4.0270285e-01   1.0534882e+03
   4.0372711e-01   9.9822596e+02
   4.0392148e-01   9.8644462e+02
   4.0415361e-01   9.7184979e+02
   4.0513151e-01   9.0429348e+02
   4.0589208e-01   8.4530751e+02
   4.0634407e-01   8.0775305e+02
   4.0694178e-01   7.5540394e+02
   4.0754556e-01   6.9961190e+02
   4.0797544e-01   6.5822770e+02
   4.0872575e-01   5.8296941e+02
   4.0974446e-01   4.7536445e+02
   4.0988504e-01   4.6008474e+02
   4.0998759e-01   4.4887943e+02
   4.1103106e-01   3.3230564e+02
   4.1199032e-01   2.2187346e+02
   4.1217520e-01   2.0032703e+02
   4.1242146e-01   1.7152641e+02
   4.1332410e-01   6.5272032e+01
   4.1397851e-01  -1.2043057e+01
   4.1447288e-01  -7.0357557e+01
   4.1514291e-01  -1.4896025e+02
   4.1562270e-01  -2.0474758e+02
   4.1597991e-01  -2.4591702e+02
   4.1677240e-01  -3.3583426e+02
   4.1782350e-01  -4.5120322e+02
   4.1792150e-01  -4.6169052e+02
   4.1799590e-01  -4.6961845e+02
   4.1907087e-01  -5.8061858e+02
   4.2002517e-01  -6.7285843e+02
   4.2022021e-01  -6.9089354e+02
   4.2047369e-01  -7.1389082e+02
   4.2136940e-01  -7.9094276e+02
   4.2206951e-01  -8.4628208e+02
   4.2251713e-01  -8.7926687e+02
   4.2308423e-01  -9.1824252e+02
   4.2366707e-01  -9.5489375e+02
   4.2413617e-01  -9.8179624e+02
   4.2481985e-01  -1.0167209e+03
   4.2566499e-01  -1.0526467e+03
   4.2597380e-01  -1.0637261e+03
   4.2622843e-01  -1.0720238e+03
   4.2713504e-01  -1.0953434e+03
   4.2823002e-01  -1.1103608e+03
   4.2829405e-01  -1.1107899e+03
   4.2834782e-01  -1.1111119e+03
   4.2946167e-01  -1.1098885e+03
   4.3048733e-01  -1.0955022e+03
   4.3062039e-01  -1.0927127e+03
   4.3077785e-01  -1.0891403e+03
   4.3177665e-01  -1.0596963e+03
   4.3258936e-01  -1.0272697e+03
   4.3289564e-01  -1.0131306e+03
   4.3326098e-01  -9.9492254e+02
   4.3396095e-01  -9.5605679e+02
   4.3437540e-01  -9.3065033e+02
   4.3485921e-01  -8.9881801e+02
   4.3545303e-01  -8.5666683e+02
   4.3610398e-01  -8.0674329e+02
   4.3656402e-01  -7.6924121e+02
   4.3735814e-01  -7.0046581e+02
   4.3750345e-01  -6.8735820e+02
   4.3824357e-01  -6.1826624e+02
   4.3918215e-01  -5.2555208e+02
   4.3935049e-01  -5.0838238e+02
   4.3959700e-01  -4.8296799e+02
   4.4031298e-01  -4.0747628e+02
   4.4132939e-01  -2.9669860e+02
   4.4137063e-01  -2.9212998e+02
   4.4138195e-01  -2.9087560e+02
   4.4140490e-01  -2.8832909e+02
   4.4267897e-01  -1.4503381e+02
   4.4381505e-01  -1.5342858e+01
   4.4383941e-01  -1.2556515e+01
   4.4385721e-01  -1.0519802e+01
   4.4485858e-01   1.0374455e+02
   4.4514086e-01   1.3576027e+02
   4.4592944e-01   2.2438714e+02
   4.4653928e-01   2.9181282e+02
   4.4723732e-01   3.6741547e+02
   4.4840746e-01   4.8932756e+02
   4.4850384e-01   4.9905409e+02
   4.4862371e-01   5.1107823e+02
   4.4967704e-01   6.1295632e+02
   4.5000000e-01   6.4271849e+02

